Machine Learning for Improved Gas Network Models in Coordinated Energy Systems

The current energy transition promotes the convergence of operation between the power and natural gas systems. In that direction, it becomes paramount to improve the modeling of non-convex natural gas flow dynamics within the coordinated power and gas dispatch. In this work, we propose a neural-network-constrained optimization method which includes a regression model of the Weymouth equation, based on supervised machine learning. The Weymouth equation links gas flow to inlet and outlet pressures for each pipeline via a quadratic equality, which is captured by a neural network. The latter is encoded via a tractable mixed-integer linear program into the set of constraints. In addition, our proposed framework is capable of considering bidirectionality without having recourse to complex and potentially inaccurate convexification approaches. We further enhance our model by introducing a reformulation of the activation function, which improves the computational efficiency. An extensive numerical study based on the real-life Belgian power and gas systems shows that the proposed methodology yields promising results in terms of accuracy and tractability.

==> include/ErrorMatrixData.dat <==
1 1 0.03400719510515682
2 1 0.046519467452129426
3 1 0.03571485057660162
1 2 0.026688809229681976
2 2 0.023937539662684415
3 2 0.036105106780338625
1 3 0.015481415341305649
2 3 0.005426955974955572
3 3 0.039702525588773296
1 4 0.37658558403341313
2 4 0.37266036025234767
3 4 0.320200670092192
1 5 0.06792257287723757
2 5 0.012127328344288424
3 5 0.012533672743068602
1 6 0.0645700893829233
2 6 0.015492209562825598
3 6 0.012273864330753281
1 7 0.3727586553627429
2 7 0.3672918664455538
3 7 0.31274198525012964
1 8 0.034556410385583436
2 8 0.3672630278013246
3 8 0.31297501554489404
1 9 0.10470922869715099
2 9 0.10572688634116856
3 9 0.1257493215691774
1 10 0.05420982146324971
2 10 0.07116071378319616
3 10 0.2390224681369365
1 11 0.04817106492220233
2 11 0.00042568702101322686
3 11 0.09261748068395576
1 12 0.37210445922700003
2 12 0.36687349168464733
3 12 0.3117361357731483
1 13 0.03292395956418792
2 13 0.008398942254151498
3 13 0.31252497452558303
1 14 0.12949605458361546
2 14 0.12946754884293593
3 14 0.12839090892302107
1 15 0.37210445922702534
2 15 0.3668805402974856
3 15 0.3117433275467208
1 16 0.37161551779125584
2 16 0.36639995375201223
3 16 0.3113498189080878
1 17 0.3716155177912812
2 17 0.3618029275963265
3 17 0.30659141796356776
1 18 0.1266323567317752
2 18 0.12537371740606346
3 18 0.11257581442761322
1 19 0.12882251352940605
2 19 0.12658435733755596
3 19 0.10166304923181824
1 20 0.3686162620115871
2 20 0.3633354077137796
3 20 0.2969515032680879
1 21 0.028936088744849986
2 21 0.03594791421039489
3 21 0.008742922398569775
1 22 0.0217477350043509
2 22 0.03620138293606279
3 22 0.01628609812906956
1 23 0.0340268684710634
2 23 0.03391101191281698
3 23 0.026391074595475406
1 24 0.2190187194665566
2 24 0.3402597308347861
3 24 0.23643887783733095
1 25 0.029618271129241314
2 25 0.015028481792588089
3 25 0.03973832789195697
1 26 0.006132378683278761
2 26 0.0230743288377393
3 26 0.04288802805293712
1 27 0.3730846956731708
2 27 0.3678369511154157
3 27 0.31252497452558303
1 28 0.044855443665481554
2 28 0.0352566105264458
3 28 0.032848611914153114
1 29 0.12900569047629973
2 29 0.09637755797683259
3 29 0.019151166341810244
1 30 0.23445200874404926
2 30 0.34931763803818733
3 30 0.20965731226023104
1 31 0.37259418472237715
2 31 0.3673548361328185
3 31 0.31213024747047147
1 32 0.11748762226630438
2 32 0.03236880982015243
3 32 0.07380443410756579
1 33 0.12950019373260724
2 33 0.1294725147555419
3 33 0.12830368815412152


==> include/ErrorMatrixData30.dat <==
1 1 0.054052179715196935
2 1 0.07537226002544539
3 1 0.03205202495857229
4 1 0.07545010805826724
5 1 0.05630387434345696
6 1 0.05450270165227433
7 1 0.024493647515203776
8 1 0.005245292277456404
9 1 0.01576230279050783
10 1 0.04920585805179645
11 1 0.0010878549533597237
12 1 0.0050271027898789455
13 1 0.026709472256462696
14 1 0.060249676218583126
15 1 0.05584805749215427
16 1 0.03487663668135621
17 1 0.0750377717227737
18 1 0.05934302524804291
19 1 0.00046772825178198474
20 1 0.020170205681222075
21 1 0.010863434358951984
22 1 0.007320515292112528
23 1 0.007820044567241169
24 1 0.00701125510421452
1 2 0.008799575799640302
2 2 0.00031187123044418286
3 2 0.011581895741415993
4 2 0.00097589398935094
5 2 0.06470067592134376
6 2 0.007664974605338326
7 2 0.0024639681004761105
8 2 0.05026680987204035
9 2 0.004303680356085637
10 2 0.0065251775133612355
11 2 0.006006822906531761
12 2 0.05176270603732913
13 2 0.010793092715185137
14 2 0.012188613702896367
15 2 0.002305665999575157
16 2 0.06469691264561783
17 2 0.014362891889711182
18 2 0.0059490300600238966
19 2 0.00868248048050635
20 2 0.025966008356590797
21 2 0.04921809509008912
22 2 0.008684445311616718
23 2 0.031996431299729844
24 2 0.004691640222750329
1 3 0.03870122407325294
2 3 0.00040793252502879795
3 3 0.011535269310122498
4 3 0.0028218387211738083
5 3 0.001873816829478736
6 3 0.03854103658907604
7 3 0.0024639681004550162
8 3 0.07794645811837497
9 3 0.004303680356108952
10 3 0.00501433644205207
11 3 0.0009068425039389094
12 3 0.07703972620262106
13 3 0.013437090068467272
14 3 0.006739404318764741
15 3 0.03715599184530094
16 3 0.0610349731668145
17 3 0.0143628918897174
18 3 0.038291524923785736
19 3 0.03871176139706356
20 3 0.05437367006655347
21 3 0.04834272908412296
22 3 0.03868514750803087
23 3 0.03199643129964591
24 3 0.026197758247103284
1 4 0.10772775196319567
2 4 0.10884861336269819
3 4 0.010953822048590092
4 4 0.23410656917217865
5 4 0.11976889559669263
6 4 0.23722211500552928
7 4 0.19059765367370976
8 4 0.11962147579531957
9 4 0.1927617388951595
10 4 0.06800538426678071
11 4 0.24214870174623276
12 4 0.012770556179878545
13 4 0.256184946790022
14 4 0.2008395102987551
15 4 0.25341728788160356
16 4 0.23855825018859037
17 4 0.2366351593087396
18 4 0.23518367910795074
19 4 0.23562494072986054
20 4 0.23528691952818945
21 4 0.1903599679045856
22 4 0.1275964283946536
23 4 0.23672065311495288
24 4 0.06396319150071916
1 5 0.02440318081315107
2 5 0.018677860453173767
3 5 0.10015188833918998
4 5 0.0011461872374821658
5 5 0.26191802590845636
6 5 0.010431505828896404
7 5 0.010083837295875142
8 5 0.036161411424509904
9 5 0.007550821051576229
10 5 0.0043437171004904185
11 5 0.014993810653916917
12 5 0.020236072367062596
13 5 0.18960663536021946
14 5 0.2000800767972514
15 5 0.05969873788170332
16 5 0.23867506047269907
17 5 0.11518499936943466
18 5 0.004223040353486862
19 5 0.11806994578354685
20 5 0.0037301441638970534
21 5 0.23856000533636057
22 5 0.02746520843492395
23 5 0.10053341499932045
24 5 0.09323185681061438
1 6 0.033145015132449496
2 6 0.0055817917184582955
3 6 0.10083925400274957
4 6 0.005581791718450968
5 6 0.0620746059080422
6 6 0.015852874224652647
7 6 0.0068091861708451384
8 6 0.0011882521598614026
9 6 0.03583155279922079
10 6 0.0028885974089383204
11 6 0.0008115462415827501
12 6 0.002566393450811777
13 6 0.11363550520296764
14 6 0.03580849233569727
15 6 0.007610156997732709
16 6 0.021344201967532575
17 6 0.06532035346538556
18 6 0.06505304076939555
19 6 0.0021428659991754584
20 6 0.04134734214010183
21 6 0.11356319596679587
22 6 0.004965788413337835
23 6 0.0013757191206038577
24 6 0.005581791718495044
1 7 0.2388025972100739
2 7 0.2388025972100739
3 7 0.2387522873930277
4 7 0.2388025972100739
5 7 0.26257618502099805
6 7 0.2388025972100739
7 7 0.20494339182942742
8 7 0.23880259720999497
9 7 0.20494339182942742
10 7 0.2041696637654361
11 7 0.23831204478409743
12 7 0.23855724119180857
13 7 0.25618872664955283
14 7 0.20494339182951946
15 7 0.2388025972100739
16 7 0.2387971004831849
17 7 0.2383465893558687
18 7 0.2388025972100739
19 7 0.2385687890141305
20 7 0.2388025972100739
21 7 0.23879710048334285
22 7 0.23880259720999497
23 7 0.2388025972100739
24 7 0.2388025972100739
1 8 0.08949226231346263
2 8 0.007319603607290559
3 8 0.0013626821909683562
4 8 0.03764647584641584
5 8 0.04674580813824551
6 8 0.238752265710076
7 8 0.20337504003505522
8 8 0.037131402784657035
9 8 0.00569563809999174
10 8 0.008321507058119737
11 8 0.028891302152959764
12 8 0.23807578683736969
13 8 0.2570980770556073
14 8 0.20337504003491613
15 8 0.036829261260499624
16 8 0.03718113296560098
17 8 0.23785315918896646
18 8 0.03743975670883892
19 8 0.23807578176682787
20 8 0.2383475270397932
21 8 0.1907967145768098
22 8 0.03820930665323812
23 8 0.038211741883006994
24 8 0.23840625785624156
1 9 0.11324850956777743
2 9 0.11324850956774407
3 9 0.11324350553201412
4 9 0.1132485095677338
5 9 0.1158208990962209
6 9 0.11324850956773264
7 9 0.10103220442293037
8 9 0.11324850956772528
9 9 0.10103220442298935
10 9 0.10096972681133495
11 9 0.11321575058534228
12 9 0.11323092957081943
13 9 0.11794992448004862
14 9 0.10103220442299807
15 9 0.1132485095677073
16 9 0.11324796294695913
17 9 0.11319043329544495
18 9 0.1132485095677721
19 9 0.11323175871093044
20 9 0.11324850956770308
21 9 0.11324796294694373
22 9 0.11324850956778576
23 9 0.11324850956779756
24 9 0.11324850956763258
1 10 0.23868570954043514
2 10 0.23868570954059315
3 10 0.2386354302508198
4 10 0.23868570954051413
5 10 0.26192280214583863
6 10 0.23868570954051413
7 10 0.20484414357011177
8 10 0.23868570954051413
9 10 0.20484414357011177
10 10 0.20494339182947344
11 10 0.23855724119180857
12 10 0.2388025972100739
13 10 0.2560451926029258
14 10 0.20484414357001968
15 10 0.23868570954051413
16 10 0.23868021614915153
17 10 0.2385918082747897
18 10 0.23868570954051413
19 10 0.2387971004831849
20 10 0.23868570954043514
21 10 0.23868021614919105
22 10 0.23868570954051413
23 10 0.23868570954059315
24 10 0.23868570954043514
1 11 0.11481965326030724
2 11 0.0589977525776927
3 11 0.09869952612923028
4 11 0.1130476665361192
5 11 0.002622491752514944
6 11 0.07867082160833877
7 11 0.2048441435701578
8 11 0.11343986797477834
9 11 0.20484414357001968
10 11 0.20494339182951946
11 11 0.23855724119188765
12 11 0.22960158852687143
13 11 0.11161150292546879
14 11 0.20484414357006572
15 11 0.11303821564421762
16 11 0.005735013328774685
17 11 0.2385918082747897
18 11 0.11557782013115298
19 11 0.2387971004831849
20 11 0.2089411726196914
21 11 0.005735013328707073
22 11 0.11305406004877161
23 11 0.07970755046568562
24 11 0.04601090626261817
1 12 0.238229387373053
2 12 0.2385965192103481
3 12 0.2383724054089132
4 12 0.23833758142972677
5 12 0.25628630374222794
6 12 0.2384759254705496
7 12 0.2048441435700427
8 12 0.23820294684441973
9 12 0.2048441435701578
10 12 0.20494339182947344
11 12 0.23855724119180857
12 12 0.23879710048330335
13 12 0.25567706301306214
14 12 0.20484414357006572
15 12 0.23833769143525216
16 12 0.23764213741900822
17 12 0.2385918082747897
18 12 0.23825562465695205
19 12 0.2387971004831849
20 12 0.23866824361861216
21 12 0.23764213741892887
22 12 0.2383375068857351
23 12 0.23795655480017902
24 12 0.2378026988469883
1 13 0.005648806779728011
2 13 0.04921647958362518
3 13 0.0027921133364557926
4 13 0.0006374882782032021
5 13 0.2569029223490421
6 13 0.2385109694078577
7 13 0.08115778482518715
8 13 0.005652689054051363
9 13 0.0051202276439121786
10 13 0.20494339182954247
11 13 0.001654645592121473
12 13 0.07182198161073827
13 13 0.08248664694573121
14 13 0.2049433918294044
15 13 0.23833769143501476
16 13 0.10022948394722353
17 13 0.0016259307816235413
18 13 0.04910839789233212
19 13 0.049078441096201963
20 13 0.005628317292455498
21 13 0.23764213741892887
22 13 0.005615796560025865
23 13 0.2380729998749867
24 13 0.2378026988469883
1 14 0.08243195754657504
2 14 0.07750682149797905
3 14 0.10162072198904504
4 14 0.05661167900309193
5 14 0.11795193347884164
6 14 0.09519964539148398
7 14 0.10102123637806623
8 14 0.0816370310469513
9 14 0.10102123637807525
10 14 0.09338306802720675
11 14 0.08446104531526824
12 14 0.09470095775560944
13 14 0.11793920939389235
14 14 0.10102123637804253
15 14 0.10320216622037393
16 14 0.1091243772799459
17 14 0.23866926433148158
18 14 0.11100159851802735
19 14 0.05592280766964791
20 14 0.11323514122204742
21 14 0.10911311989078173
22 14 0.1037029721942832
23 14 0.10360828723369464
24 14 0.090950049683795
1 15 0.11422098551096152
2 15 0.021281379957876406
3 15 0.1717875722963512
4 15 0.019923579233084604
5 15 0.2562863037423015
6 15 0.14918174072492876
7 15 0.20484414357011177
8 15 0.23806889042219545
9 15 0.2048441435701578
10 15 0.20489243274806698
11 15 0.0072370813524591515
12 15 0.2387971004831849
13 15 0.25567706301302523
14 15 0.2048441435701578
15 15 0.2382690311486672
16 15 0.23760679765622983
17 15 0.05664321159752002
18 15 0.21987280068723314
19 15 0.23879710048326386
20 15 0.23866824361861216
21 15 0.2376067204794325
22 15 0.18035352855595074
23 15 0.23789012151846756
24 15 0.12565696557432868
1 16 0.11415746109139854
2 16 0.238479756579118
3 16 0.17170102649064553
4 16 0.18028074631025315
5 16 0.2561427014428558
6 16 0.14910452523495618
7 16 0.2047449550390254
8 16 0.0066546725077848284
9 16 0.20474495503914053
10 16 0.11059847214682991
11 16 0.23880259720999497
12 16 0.23868021614919105
13 16 0.25553388676523137
14 16 0.2047449550390024
15 16 0.10885379088588146
16 16 0.17554869035516685
17 16 0.05659783444291795
18 16 0.21976494296830806
19 16 0.2386802161490725
20 16 0.23855143747082322
21 16 0.17540477120326903
22 16 0.18026333522880106
23 16 0.11334057965887598
24 16 0.14658014940120878
1 17 0.23811284745011546
2 17 0.238479756579118
3 17 0.23825577873640982
4 17 0.23822097588115695
5 17 0.2561427014427822
6 17 0.23835923600041134
7 17 0.20474495503897935
8 17 0.23808642295826585
9 17 0.20474495503891027
10 17 0.20484414357011177
11 17 0.23880259720999497
12 17 0.2386802161490725
13 17 0.25553388676504685
14 17 0.2047449550390024
15 17 0.2382210858197589
16 17 0.2375259535995527
17 17 0.23878614201621925
18 17 0.23813906882028635
19 17 0.2386802161490725
20 17 0.23855143747074414
21 17 0.2375259535993939
22 17 0.23822090138237767
23 17 0.23784018034075077
24 17 0.23768641768064208
1 18 0.10869827497669088
2 18 0.10592432510630467
3 18 0.11395671672904609
4 18 0.047870982774626314
5 18 0.11618243176852758
6 18 0.11397625801429587
7 18 0.03362725031670388
8 18 0.11396531258455059
9 18 0.007952665329840625
10 18 0.0020078621698030874
11 18 0.00194434023987744
12 18 0.11393948244651284
13 18 0.11624314307663727
14 18 0.009589546492077883
15 18 0.11536369053887169
16 18 0.0019021561026303369
17 18 0.005841722199397714
18 18 0.11401506130254299
19 18 0.1139348740526637
20 18 0.09480493939023082
21 18 0.11399322974307388
22 18 0.11395848931965882
23 18 0.11397766940766382
24 18 0.11398530890699102
1 19 0.005801034369763869
2 19 0.07713585470554704
3 19 0.23409604692103148
4 19 0.04848301737163352
5 19 0.0536503516751341
6 19 0.11268423429061108
7 19 0.042783958282700874
8 19 0.23376807986577028
9 19 0.0035581664075173824
10 19 0.0018460419030800201
11 19 0.0486548031093792
12 19 0.05279316071887633
13 19 0.09915691917549918
14 19 0.008917553115095345
15 19 0.0016526010318312911
16 19 0.0850164468015916
17 19 0.0015422309051149607
18 19 0.0017614774541794276
19 19 0.23445587521104472
20 19 0.0057367669414385425
21 19 0.23338628275291176
22 19 0.2341436295639626
23 19 0.23376152912398657
24 19 0.2337614723414348
1 20 0.23409627381730286
2 20 0.2343918468324977
3 20 0.23409604692111147
4 20 0.234018972752232
5 20 0.2519751502788431
6 20 0.23413560508921835
7 20 0.20039284516661252
8 20 0.23376807986585038
9 20 0.2003501245018722
10 20 0.20045801439820427
11 20 0.23406862497804334
12 20 0.23421459001844538
13 20 0.25112594845554376
14 20 0.2001929782698201
15 20 0.23383496971680057
16 20 0.23321394785983282
17 20 0.23419730826711369
18 20 0.11610829988416926
19 20 0.23445587521104472
20 20 0.23436341799663377
21 20 0.23338628275299203
22 20 0.23414362956412257
23 20 0.23376152912398657
24 20 0.2337614723414348
1 21 0.010513793479098199
2 21 0.013741721291862907
3 21 0.013245488774914715
4 21 0.013168388238723017
5 21 0.012256710226705492
6 21 0.014365899810969918
7 21 0.003256429148025708
8 21 0.06270371522981666
9 21 0.003256429148041473
10 21 0.04029901849947415
11 21 0.013828845302207071
12 21 0.014843179791728778
13 21 0.02395194538082268
14 21 0.005510802876597554
15 21 0.05942738560853256
16 21 0.0010739392571794681
17 21 0.007850882684688587
18 21 0.012986942459606077
19 21 0.06042059642284903
20 21 0.013296004120934235
21 21 0.05985018303381806
22 21 0.013265080872531199
23 21 0.0012484427053349734
24 21 0.003188344842860902
1 22 0.008799575799579573
2 22 0.015562805226082776
3 22 0.016617663951093542
4 22 0.0006096316842758576
5 22 0.05731872637176405
6 22 0.015079224283629067
7 22 0.03622375285207802
8 22 0.009028569071005244
9 22 0.0038526954103048627
10 22 0.013385611208985848
11 22 0.018256047115150054
12 22 0.026199339262757082
13 22 0.0518690538983122
14 22 0.011562811322029853
15 22 0.02655258670172511
16 22 0.0010497453937063916
17 22 0.011509697173094802
18 22 0.03302936187731831
19 22 0.042475603548244756
20 22 0.034301401853494395
21 22 0.024130711027335883
22 22 0.024708009196405145
23 22 0.004020360838300707
24 22 0.001362682191335618
1 23 0.004793848516723598
2 23 0.006398679280890107
3 23 0.015238368508119882
4 23 0.006182385675448376
5 23 0.025583511601158904
6 23 0.04727325089369172
7 23 0.0038173088995754334
8 23 0.019058837042891463
9 23 0.005016598608222678
10 23 0.006525177513352798
11 23 0.004962970647386822
12 23 0.016573653705965974
13 23 0.001304874473209816
14 23 0.0040077810670811065
15 23 0.056455347484455576
16 23 0.015133583348305057
17 23 0.00597375187689464
18 23 0.01955771077963986
19 23 0.015349605010684275
20 23 0.048601981108229
21 23 0.001691270911086784
22 23 0.0009160891903472468
23 23 0.014363505369628271
24 23 0.015133299731776573
1 24 0.23605120820917447
2 24 0.03981182067557204
3 24 0.23548220374997433
4 24 0.12040803370038133
5 24 0.09014703302732133
6 24 0.24156958552107138
7 24 0.05448967750362191
8 24 0.25651937495866584
9 24 0.05579877265813252
10 24 0.16114209566375087
11 24 0.033978345438348004
12 24 0.23642438896759704
13 24 0.25651937495877614
14 24 0.01231159774644941
15 24 0.26270119618968124
16 24 0.11456240185878308
17 24 0.07185550451828304
18 24 0.24985656895012595
19 24 0.23498138244351693
20 24 0.2368988862059061
21 24 0.0012071497032178774
22 24 0.2366126608714003
23 24 0.07185174419564885
24 24 0.036927671871817086
1 25 0.041364197712150386
2 25 0.028258659484694415
3 25 4.5660123409785314e-5
4 25 0.012831977504219605
5 25 0.05708502607422683
6 25 0.01511481219197841
7 25 0.012481726894905565
8 25 0.01570959485000456
9 25 0.00585729858898798
10 25 0.006114413905906613
11 25 0.002673809275633321
12 25 0.025643771136032223
13 25 0.257157828249192
14 25 0.03504311487336309
15 25 0.024939775379386298
16 25 0.014365899810974359
17 25 0.007553859533572571
18 25 0.01678829475954724
19 25 0.02846621437717356
20 25 0.04782495959691313
21 25 0.005715225973335514
22 25 0.00986375042643095
23 25 0.04924002412031436
24 25 0.005571805972554356
1 26 0.0027885440880166534
2 26 0.02619931888624083
3 26 0.04914305778677375
4 26 0.015148293904264087
5 26 0.0046155860962135975
6 26 0.009985840881466146
7 26 0.008357784908028298
8 26 0.03425236962302902
9 26 0.040299018499479144
10 26 0.03978937849762998
11 26 0.002662157615817673
12 26 0.0007278001794233102
13 26 0.06725653204749693
14 26 0.04029901849949202
15 26 0.044013172958069724
16 26 0.05749441360020213
17 26 0.00162593078163209
18 26 0.016038647415139717
19 26 0.0014410653431047304
20 26 0.0053769674207488904
21 26 0.09543598952479979
22 26 0.0003794155098801877
23 26 0.051678500657034165
24 26 0.0015485706425135692
1 27 0.07459524259581032
2 27 0.23871335272823774
3 27 0.2384891028729783
4 27 0.23845425775538778
5 27 0.2569029223491155
6 27 0.07842064373914501
7 27 0.20494339182945043
8 27 0.07458396231213461
9 27 0.20494339182947344
10 27 0.06277118040235763
11 27 0.07466026830618588
12 27 0.07484408799937542
13 27 0.20888094356281073
14 27 0.20494339182954247
15 27 0.07464301524827022
16 27 0.23775839172108507
17 27 0.07468499713116139
18 27 0.07460685395370517
19 27 0.07484420086390298
20 27 0.2387851206833732
21 27 0.0743382403137826
22 27 0.23845418316605235
23 27 0.2380729998749867
24 27 0.0744085817891777
1 28 0.009019866285662537
2 28 0.009551942436538008
3 28 0.014916632769123916
4 28 0.04694419719590459
5 28 0.019191688514456517
6 28 0.0016366961760116983
7 28 0.010610019318679331
8 28 0.0005189605109469086
9 28 0.003230519707453805
10 28 0.0234031894685214
11 28 0.013527637857053243
12 28 0.2364243889676768
13 28 0.007221279302330019
14 28 0.004308807632891876
15 28 0.004750176818240082
16 28 0.014808936752537694
17 28 0.0032405505332639972
18 28 0.03407250593184141
19 28 0.11021914747258554
20 28 0.0036037188726225633
21 28 0.19035996790266418
22 28 0.2366126608715597
23 28 0.004039672594925214
24 28 0.03574514373153191
1 29 0.005648806779707138
2 29 0.05564020480511633
3 29 0.005610668224734772
4 29 0.11466376355461624
5 29 0.0029643378540438192
6 29 0.020253793585656488
7 29 0.005120227643903741
8 29 0.007652709107868083
9 29 0.10451071851150015
10 29 0.005001747897519282
11 29 0.11493179864535932
12 29 0.11467874688779203
13 29 0.0014090832524166208
14 29 0.005105331894417864
15 29 0.020112844141526143
16 29 0.11468361363351251
17 29 0.11489778052826513
18 29 0.11466954843946389
19 29 0.11467874688784549
20 29 0.11465391691740887
21 29 0.005735013328688976
22 29 0.11466376574474538
23 29 0.005671768015375056
24 29 0.022916891827804653
1 30 0.07215030705755132
2 30 0.07096444502627947
3 30 0.07189102126388036
4 30 0.07140333241805244
5 30 0.08912606964201175
6 30 0.07467264448556261
7 30 0.05448981483272347
8 30 0.08148994330646037
9 30 0.05579887912322281
10 30 0.055464389930925506
11 30 0.07835714856777842
12 30 0.07232024704535078
13 30 0.0814899433064656
14 30 0.055002342574194785
15 30 0.08518679895629688
16 30 0.07168712959615924
17 30 0.07185550451828304
18 30 0.07848529334783048
19 30 0.07230373274650448
20 30 0.07253685929904918
21 30 0.07480725034710645
22 30 0.07240629952856636
23 30 0.07185208058187452
24 30 0.07346409473660742
1 31 0.07459554967301671
2 31 0.0747564636079992
3 31 0.07465822979893766
4 31 0.0746429670354016
5 31 0.08171892874483677
6 31 0.07470360299813995
7 31 0.06291030254834004
8 31 0.07458396231213461
9 31 0.06291030254832591
10 31 0.06277108329601866
11 31 0.07466046251886382
12 31 0.0748443950765818
13 31 0.08124680614849325
14 31 0.06291030254835933
15 31 0.07464301524827022
16 31 0.07433824031377867
17 31 0.07468519134383933
18 31 0.07460704816638311
19 31 0.07484439507658092
20 31 0.07478771082304192
21 31 0.0743382403137826
22 31 0.07464274015165628
23 31 0.07447599275339489
24 31 0.0744085817891777
1 32 0.0906663222520609
2 32 0.005659740583921935
3 32 0.0748247487488386
4 32 0.07483611514460342
5 32 0.08518455341517489
6 32 0.01791550368727178
7 32 0.10164606429203804
8 32 0.07483611514454323
9 32 0.0033967368764022954
10 32 0.0039116187638904565
11 32 0.0011457343177054824
12 32 0.11302945059179836
13 32 0.11748944260611385
14 32 0.10164606429204079
15 32 0.07483611514460271
16 32 0.07484439507660955
17 32 0.11368605500390042
18 32 0.07483611514459142
19 32 0.11349561747438802
20 32 0.11157932304738347
21 32 0.07484439507658455
22 32 0.07483611514460693
23 32 0.07483611514457074
24 32 0.10775655556285155
1 33 0.09462565678918108
2 33 0.11488691115218438
3 33 0.10839124386630677
4 33 0.11568512493416888
5 33 0.09308267816487253
6 33 0.09515531426731491
7 33 0.07907936652421227
8 33 0.09516124464136394
9 33 0.07907936652411093
10 33 0.05160405476085844
11 33 0.09317272113086311
12 33 0.07484408799924092
13 33 0.08149035264465546
14 33 0.0790793665242242
15 33 0.06432994929070729
16 33 0.1001698647925674
17 33 0.11434912315773083
18 33 0.014474732776620591
19 33 0.07484412041825127
20 33 0.08915807264464937
21 33 0.03423094376589278
22 33 0.10685947383212108
23 33 0.1068475734072381
24 33 0.08699045817108111


==> include/ErrorMatrixData_NNCons.dat <==
1 1 0.2520104064798838
2 1 0.02549970610602692
3 1 0.02549970610602781
4 1 0.013224141544927903
5 1 0.04498001115952288
6 1 0.003928415447221667
7 1 0.03109159991786825
8 1 0.017856426031221062
9 1 0.010262465075428828
10 1 0.053852623985021
11 1 0.031335729146032776
12 1 0.0477846987456223
13 1 0.2520104064798838
14 1 0.03887127348475161
15 1 0.04564134153374155
16 1 0.0404611339762555
17 1 0.02891266670593673
18 1 0.02836480292849508
19 1 0.024623614254429604
20 1 0.025499706106034026
21 1 0.03629775055785078
22 1 0.015600674837082273
23 1 0.027360890990714815
24 1 0.002722140015051444
1 2 0.20114908442635748
2 2 0.06306092794485063
3 2 0.0002477218785039703
4 2 0.13470532423813963
5 2 0.013112149410822171
6 2 0.2350023687633669
7 2 0.15915505963956073
8 2 0.23388518681298986
9 2 0.2359806567729299
10 2 0.22384798371167935
11 2 0.12691812678216796
12 2 0.07551235089016695
13 2 0.20114908442636192
14 2 0.16475986774953366
15 2 0.2306669338222722
16 2 0.015400208566816342
17 2 0.15364716281266422
18 2 0.19063160883425367
19 2 0.2332619121802435
20 2 0.14322325719439033
21 2 0.09774608372555801
22 2 0.23631752968255015
23 2 0.23298979186515223
24 2 0.2354773672761148
1 3 0.20114908442635815
2 3 0.005358204509023912
3 3 0.05212869188566294
4 3 0.1653841140898814
5 3 0.06824926617679283
6 3 0.235002368763376
7 3 0.03944599231992857
8 3 0.2338851868129992
9 3 0.1278072790408442
10 3 0.09469213397811704
11 3 0.1612534727418503
12 3 0.1229545881651346
13 3 0.20098556062969597
14 3 0.05660853677957142
15 3 0.2306669338222862
16 3 0.35770443270963026
17 3 0.17962992445119863
18 3 0.18370126603656173
19 3 0.1740560021879669
20 3 0.17249374474991763
21 3 0.17356049753737327
22 3 0.23631752968255415
23 3 0.23298979186516777
24 3 0.2354773672760928
1 4 0.10584367808648887
2 4 0.0375350355955891
3 4 0.05089387420344682
4 4 0.05373640020656026
5 4 0.1673904629524698
6 4 0.06896441687031149
7 4 0.1736001059764784
8 4 0.2630702976344873
9 4 0.3912080555412598
10 4 0.11687700352416294
11 4 0.14917557613795313
12 4 0.4224278591746746
13 4 0.3580760843191164
14 4 0.2740910335556708
15 4 0.24873036172216242
16 4 0.41086549238355463
17 4 0.3934718188175471
18 4 0.3962111220604748
19 4 0.41172819407104205
20 4 0.40924390317964054
21 4 0.3969843575347441
22 4 0.40035109187373114
23 4 0.41840464199309146
24 4 0.36764433674124264
1 5 0.03609271189315555
2 5 0.17348065572492422
3 5 0.164141231846334
4 5 0.05628091250314715
5 5 0.17770861917944852
6 5 0.12968820774215406
7 5 0.014220111064934704
8 5 0.4213820148430947
9 5 0.012652403206052876
10 5 0.1859470543603018
11 5 0.12624992800254453
12 5 0.09210990661574203
13 5 0.12520313003762107
14 5 0.16201655300651707
15 5 0.189981262179498
16 5 0.16275180589662375
17 5 0.12613790537554015
18 5 0.07978435713223897
19 5 0.18974548270565272
20 5 0.16300811493720624
21 5 0.1442442569448481
22 5 0.09681550083805379
23 5 0.18990067466663196
24 5 0.15885041279270895
1 6 0.008231324849884869
2 6 0.16928907524289732
3 6 0.42120993565009934
4 6 0.08554352297915524
5 6 0.08804457627657095
6 6 0.1588534335487558
7 6 0.034256148045719303
8 6 0.1893462987901653
9 6 0.033063605975201193
10 6 0.1323599322125606
11 6 0.18934483161463134
12 6 0.18844186281152653
13 6 0.04139717841503421
14 6 0.02122361615342383
15 6 0.061492155376169144
16 6 0.18934652271230923
17 6 0.0498858771037225
18 6 0.06700254278860651
19 6 0.1531663538436765
20 6 0.17989183090329897
21 6 0.0023171094410738835
22 6 0.10960074915895046
23 6 0.16298354239737994
24 6 0.18366371702265671
1 7 0.35297959935274886
2 7 0.425871131993834
3 7 0.4258711319938561
4 7 0.425871131993834
5 7 0.4258711319938561
6 7 0.4258711319938561
7 7 0.4258711319938561
8 7 0.4258711319938561
9 7 0.4258711319939004
10 7 0.40299816009557327
11 7 0.4258711319938561
12 7 0.41883459174003873
13 7 0.3503848391055433
14 7 0.4258711319939004
15 7 0.41491246056350484
16 7 0.4258711319938561
17 7 0.4258711319938561
18 7 0.425871131993834
19 7 0.4258711319939004
20 7 0.42587113199374543
21 7 0.425871131993834
22 7 0.4257138984446284
23 7 0.4258711319938119
24 7 0.4257509206005233
1 8 0.05387674375722584
2 8 0.4258711319939004
3 8 0.025917479849447478
4 8 0.425871131993834
5 8 0.4258711319938561
6 8 0.4258711319938561
7 8 0.4258711319939447
8 8 0.4258711319938561
9 8 0.4258711319938561
10 8 0.027716372400331535
11 8 0.13126894462978805
12 8 0.03876841761986771
13 8 0.1972013030502
14 8 0.4258711319939004
15 8 0.41491246056359576
16 8 0.4258711319939004
17 8 0.4258711319939004
18 8 0.4258711319939004
19 8 0.4258711319939004
20 8 0.425871131993834
21 8 0.4258711319939004
22 8 0.4258711319939447
23 8 0.4258711319939004
24 8 0.4258711319939004
1 9 0.1732782214631024
2 9 0.1884754449756073
3 9 0.1884754449756103
4 9 0.18847544497563007
5 9 0.18847544497564694
6 9 0.15002245508632778
7 9 0.1884754449756597
8 9 0.15002245508618778
9 9 0.150022455086268
10 9 0.18606763815195493
11 9 0.18847544497567692
12 9 0.18775738626690458
13 9 0.3460577250722999
14 9 0.18847544497565533
15 9 0.18734861910969247
16 9 0.18847544497559326
17 9 0.18847544497560698
18 9 0.1884754449756988
19 9 0.15002245508631296
20 9 0.18847544497557123
21 9 0.18847544497567187
22 9 0.13428969984873096
23 9 0.1380297598104169
24 9 0.17583780855640352
1 10 0.2672115977803627
2 10 0.4253890402594049
3 10 0.4253890402593384
4 10 0.4253890402594049
5 10 0.4253890402593827
6 10 0.1378187228844323
7 10 0.4253890402593827
8 10 0.13781841580725612
9 10 0.1378185286718148
10 10 0.40254772718626847
11 10 0.4253890402593384
12 10 0.4183622688291069
13 10 0.1793253077830218
14 10 0.4253890402594049
15 10 0.4144455716223912
16 10 0.425389040259294
17 10 0.4253890402593384
18 10 0.4253890402593384
19 10 0.13781872288449273
20 10 0.425389040259294
21 10 0.4253890402594049
22 10 0.019144989226438758
23 10 0.1500224550863289
24 10 0.22103267573922392
1 11 0.18507470507957724
2 11 0.15013208627746638
3 11 0.15013208627750035
4 11 0.15777820781404372
5 11 0.15013208627747293
6 11 0.4258711319938119
7 11 0.13392981399184312
8 11 0.42587113199374543
9 11 0.4258711319937897
10 11 0.18752634172011812
11 11 0.4253890402593384
12 11 0.41836226882915195
13 11 0.3511376164066723
14 11 0.15013208627735564
15 11 0.14875327778274078
16 11 0.15013208627762153
17 11 0.15013208627754093
18 11 0.14936300344862385
19 11 0.16881673456369584
20 11 0.15013208627756158
21 11 0.15013208627743613
22 11 0.4258022829932412
23 11 0.16771670417777207
24 11 0.17431327816532827
1 12 0.35113653143968293
2 12 0.42442539110702415
3 12 0.42442539110697974
4 12 0.4243721910170692
5 12 0.4244253911070464
6 12 0.4258711319938561
7 12 0.4226084776580785
8 12 0.4258711319938561
9 12 0.4258711319937897
10 12 0.4011440589084257
11 12 0.4253890402593384
12 12 0.41836226882915195
13 12 0.3511376164066723
14 12 0.42442539110697974
15 12 0.41351230326382554
16 12 0.42442539110702415
17 12 0.42442539110697974
18 12 0.4228021624781819
19 12 0.4235716914977815
20 12 0.42442539110697974
21 12 0.42442539110697974
22 12 0.4258022829932412
23 12 0.42403395709897845
24 12 0.42434870639285144
1 13 0.11788892655614591
2 13 0.14726517778677184
3 13 0.1472651777867614
4 13 0.14707216734407358
5 13 0.10097916881860769
6 13 0.4258711319938561
7 13 0.4226084776580785
8 13 0.04742386913881069
9 13 0.1476132642937944
10 13 0.13839624206849244
11 13 0.17187157166499367
12 13 0.1889992772428346
13 13 0.18625783183401745
14 13 0.15103349078159667
15 13 0.14163040227024104
16 13 0.185553503068576
17 13 0.1840799549601813
18 13 0.2303015356337197
19 13 0.18365081727916283
20 13 0.17930688071228762
21 13 0.18202773910210562
22 13 0.42582679010437924
23 13 0.14694975405747202
24 13 0.1677020559078194
1 14 0.15360015236742433
2 14 0.1883294830120249
3 14 0.16912936758495795
4 14 0.18816693869129575
5 14 0.1795179164928855
6 14 0.18847544497567797
7 14 0.11818915313985559
8 14 0.18847544497572233
9 14 0.1884754449755166
10 14 0.1469204847380869
11 14 0.15119716342049694
12 14 0.1877084886953826
13 14 0.1751453089673155
14 14 0.17753358770620797
15 14 0.13114987960829536
16 14 0.18182673896886264
17 14 0.1818307687591169
18 14 0.019230483472713195
19 14 0.1882429155365254
20 14 0.17287669294205676
21 14 0.1816558585968331
22 14 0.17069335346573777
23 14 0.14975677623578532
24 14 0.052553965352651444
1 15 0.3508423148103745
2 15 0.4244253911070464
3 15 0.4240995891072012
4 15 0.42226196391504617
5 15 0.317119186986733
6 15 0.4258711319937897
7 15 0.15433207187919262
8 15 0.4258711319938119
9 15 0.4258711319937897
10 15 0.22031073901104747
11 15 0.403176558152932
12 15 0.41836226882915195
13 15 0.2907750692970391
14 15 0.24367026547144482
15 15 0.026287021108326092
16 15 0.4242661070353152
17 15 0.3169615183217128
18 15 0.04447612490353957
19 15 0.42357169149784824
20 15 0.18870566813696973
21 15 0.36365461516438014
22 15 0.1628876133730694
23 15 0.4235545653519906
24 15 0.06967569473652156
1 16 0.08484989147083707
2 16 0.42394530855123674
3 16 0.14733470612512872
4 16 0.42178434005534754
5 16 0.38138391108167186
6 16 0.4253890402594049
7 16 0.1541147128341827
8 16 0.42538904025944924
9 16 0.4253890402593384
10 16 0.2200437363437563
11 16 0.00714378477230207
12 16 0.41789060073167644
13 16 0.35075780690439234
14 16 0.42394530855123674
15 16 0.4130473522198367
16 16 0.30107778119497813
17 16 0.41007878779699625
18 16 0.04455014701083303
19 16 0.42309279485191226
20 16 0.4239453085511922
21 16 0.36324097319258414
22 16 0.42532028696365337
23 16 0.12934924340584183
24 16 0.06972532455394602
1 17 0.35075672339566727
2 17 0.4239453085511922
3 17 0.4239453085511922
4 17 0.4238921823745147
5 17 0.4239453085511922
6 17 0.4253890402594049
7 17 0.42213091860849977
8 17 0.4253890402594049
9 17 0.4253890402593384
10 17 0.4006961797960675
11 17 0.42490761861562615
12 17 0.41789060073167644
13 17 0.35075780690444613
14 17 0.42394530855123674
15 17 0.4130473522198367
16 17 0.42394530855130347
17 17 0.42394530855123674
18 17 0.42232433450018236
19 17 0.42309279485191226
20 17 0.4239453085511922
21 17 0.42394530855123674
22 17 0.425320286963609
23 17 0.4235544183465029
24 17 0.4238687303780446
1 18 0.15822519366229235
2 18 0.11891501014625014
3 18 0.19686877842081274
4 18 0.11894473680550602
5 18 0.11891512041448718
6 18 0.11810568283450831
7 18 0.15758185689518595
8 18 0.11810575298483991
9 18 0.19072643982378407
10 18 0.14484304327123787
11 18 0.22624870379004336
12 18 0.1222292536738114
13 18 0.15215229959743873
14 18 0.11891529800232145
15 18 0.09492112219167692
16 18 0.11891517349508599
17 18 0.118915155969372
18 18 0.12089877335993518
19 18 0.11938956825265076
20 18 0.11915135068696128
21 18 0.14731407304238497
22 18 0.18286630844379292
23 18 0.1191328682239878
24 18 0.12003501185260054
1 19 0.1861709228297571
2 19 0.42030758481418573
3 19 0.07901401561995591
4 19 0.42014401765232406
5 19 0.4201630095704655
6 19 0.42162436427527794
7 19 0.09689440120956705
8 19 0.42153325626382726
9 19 0.11986636307760462
10 19 0.21735404024450578
11 19 0.22869288963806533
12 19 0.4138599676221312
13 19 0.0884429313489642
14 19 0.4199301310919687
15 19 0.16301341930989977
16 19 0.42009340778497445
17 19 0.42011638881475094
18 19 0.18345484588338323
19 19 0.4193176159762148
20 19 0.013657681477909689
21 19 0.22824051773743514
22 19 0.15989780553661903
23 19 0.4199275243980611
24 19 0.18482616064651436
1 20 0.3469025608679488
2 20 0.42030758481418573
3 20 0.4202384773906274
4 20 0.42014401765236875
5 20 0.4201630095704655
6 20 0.4216243642753447
7 20 0.41830191212160955
8 20 0.42153325626382726
9 20 0.4215305896428561
10 20 0.3967530800358299
11 20 0.42099058058605887
12 20 0.4138599676221312
13 20 0.34643251334611164
14 20 0.41993013109190164
15 20 0.40907895396822824
16 20 0.4200934077850862
17 20 0.4201163888148627
18 20 0.41852534838524286
19 20 0.41931761597628203
20 20 0.42020934159105994
21 20 0.42026172648677174
22 20 0.4216990282998401
23 20 0.4199275243981282
24 20 0.31235259697451184
1 21 0.19650456883795453
2 21 0.2306993362812173
3 21 0.23069933628121242
4 21 0.23067418269084583
5 21 0.012024727566235516
6 21 0.11231148946665592
7 21 0.22984051300963348
8 21 0.22874248388170204
9 21 0.04483057991848516
10 21 0.059900868217154235
11 21 0.23115503124239178
12 21 0.22783530311294298
13 21 0.19650506712403826
14 21 0.15442466983814784
15 21 0.2255483051909788
16 21 0.18064267395499856
17 21 0.23069933628122663
18 21 0.2299320414631556
19 21 0.23029574736787728
20 21 0.23069933628123063
21 21 0.09430048755874898
22 21 0.013270367363935165
23 21 0.23051427157579685
24 21 0.012219983074560847
1 22 0.006302066225465142
2 22 0.23317621585251058
3 22 0.23317621585249593
4 22 0.11402917543691538
5 22 0.17452184897294354
6 22 0.23500236876338754
7 22 0.1968515881316204
8 22 0.23388518681299142
9 22 0.2359806567729168
10 22 0.22384798371168402
11 22 0.0675679676356089
12 22 0.23029114492815173
13 22 0.006324563373487635
14 22 0.23166513193705196
15 22 0.013173796803845228
16 22 0.2314505518708605
17 22 0.12517578197641988
18 22 0.17466263992505415
19 22 0.17405600218798156
20 22 0.23317621585248705
21 22 0.2319928605002759
22 22 0.03919246932383147
23 22 0.23298979186517643
24 22 0.0647703885861326
1 23 0.1776471967922637
2 23 0.15232547789711337
3 23 0.23396855773986225
4 23 0.1841936321744495
5 23 0.1272614900714364
6 23 0.23500236876334935
7 23 0.23482560194068913
8 23 0.23388518681301185
9 23 0.15394748913497946
10 23 0.1448717264900634
11 23 0.1750435040312166
12 23 0.02641458049039569
13 23 0.033272289219104856
14 23 0.1673838812914692
15 23 0.23066693382230952
16 23 0.17822151512581397
17 23 0.18842891884199564
18 23 0.19810147266789513
19 23 0.15197820242501892
20 23 0.10914377345239568
21 23 0.22826015085302664
22 23 0.23631752968255504
23 23 0.00601661786804919
24 23 0.2354773672761148
1 24 0.10984114659716382
2 24 0.39881080589536944
3 24 0.3961160146737109
4 24 0.37590625306097475
5 24 0.4232860122555805
6 24 0.14116590374174218
7 24 0.3860448398167118
8 24 0.14013294723717526
9 24 0.15335313560232267
10 24 0.09738203235251919
11 24 0.3966814866515984
12 24 0.4258711319937897
13 24 0.09047498138939532
14 24 0.39730986033389964
15 24 0.13715615705651185
16 24 0.3968159199602306
17 24 0.39177276566712016
18 24 0.38659744462049406
19 24 0.19014610315242386
20 24 0.3884459960673012
21 24 0.3915505107310764
22 24 0.14238247103734863
23 24 0.1393045760447125
24 24 0.1416052356635732
1 25 0.19890597181890612
2 25 0.16062646874325814
3 25 0.05496921599839433
4 25 0.23337983094621229
5 25 0.4207058657183169
6 25 0.23251217487081854
7 25 0.2325387454409571
8 25 0.10012322214510383
9 25 0.23250374606933888
10 25 0.22019655002030092
11 25 0.18600593547204358
12 25 0.13290732054188303
13 25 0.1989064745465685
14 25 0.16584881128215356
15 25 0.22820835157016117
16 25 0.16223762426358668
17 25 0.12637728967332584
18 25 0.23249263528325037
19 25 0.23029574736786396
20 25 0.0680473526347638
21 25 0.1228724670620408
22 25 0.2338177479483401
23 25 0.23051427157579019
24 25 0.23298371044481025
1 26 0.19667925254285112
2 26 0.11177826581480921
3 26 0.022524932160035815
4 26 0.23090146676388978
5 26 0.12582753816920145
6 26 0.16410352181366916
7 26 0.23006651394988076
8 26 0.14935715861228405
9 26 0.16522202440449285
10 26 0.159871794827173
11 26 0.10020094310753547
12 26 0.2280582177121282
13 26 0.19667975159610473
14 26 0.16165009431167765
15 26 0.2257676996527891
16 26 0.16625382681208523
17 26 0.23092665906891718
18 26 0.1864188371341906
19 26 0.42357169149782603
20 26 0.23092665906891963
21 26 0.23092665906891607
22 26 0.15517448787128774
23 26 0.4240339570990452
24 26 0.1123080625230728
1 27 0.10570209309299987
2 27 0.4249061416557755
3 27 0.4249061416559308
4 27 0.1373730881292596
5 27 0.4249061416557533
6 27 0.138029954023096
7 27 0.13660098675559945
8 27 0.21882214761436686
9 27 0.1380299540230953
10 27 0.1272357027477421
11 27 0.42587113199374543
12 27 0.4188345917399937
13 27 0.10570255522116294
14 27 0.4249061416559308
15 27 0.4139778986022073
16 27 0.4249061416557755
17 27 0.42490614165581986
18 27 0.28655362751371277
19 27 0.1370227093993183
20 27 0.2770639106572819
21 27 0.42490614165584206
22 27 0.034957842651063054
23 27 0.13722487051858379
24 27 0.1373626891685318
1 28 0.18551552859087306
2 28 0.10902933969828543
3 28 0.058739822845651046
4 28 0.1822687112812641
5 28 0.4232860122555389
6 28 0.03488545706251367
7 28 0.15376146919388078
8 28 0.11530193138101974
9 28 0.07692937561371027
10 28 0.03240577191546112
11 28 0.1788233046118104
12 28 0.0698963671420052
13 28 0.07585752157505066
14 28 0.39730986033389903
15 28 0.22820835157014008
16 28 0.15137537540944934
17 28 0.12278624970878649
18 28 0.19030117127249446
19 28 0.18601207574973333
20 28 0.03339804189097917
21 28 0.15716336084658478
22 28 0.23381774794835786
23 28 0.183195597611575
24 28 0.2329837104448027
1 29 0.13958536712630742
2 29 0.09291205625307974
3 29 0.13732641575702498
4 29 0.1397438294236284
5 29 0.1737380633448652
6 29 0.1424964547802957
7 29 0.15453640059676854
8 29 0.18796898519013006
9 29 0.14389732717202208
10 29 0.16869806192361747
11 29 0.12451610018053347
12 29 0.1280875789811717
13 29 0.15495590975369386
14 29 0.12501547503097213
15 29 0.13045971439418216
16 29 0.12501547503097213
17 29 0.12501547503097213
18 29 0.12593933808129018
19 29 0.12570098746672734
20 29 0.12511285965047939
21 29 0.12501547503097213
22 29 0.17858288983942006
23 29 0.14730917304297575
24 29 0.12530254364142904
1 30 0.10984114659716382
2 30 0.1399965162639485
3 30 0.14021005433925446
4 30 0.14179197030924073
5 30 0.1380293853560959
6 30 0.1411661783999453
7 30 0.14100269684975605
8 30 0.14013294723717526
9 30 0.14207092694920104
10 30 0.13084852341907835
11 30 0.14016529624491741
12 30 0.13781872288448146
13 30 0.10984114659713033
14 30 0.14011552789650017
15 30 0.1371563512691898
16 30 0.14015465166565266
17 30 0.14055293422170662
18 30 0.14095942660793445
19 30 0.1395564948523624
20 30 0.140814492980139
21 30 0.14057043754561754
22 30 0.14238247103734863
23 30 0.13930481390569377
24 30 0.14160547352455446
1 31 0.10570240017020625
2 31 0.13739658386028264
3 31 0.13739634599926517
4 31 0.13737328234193755
5 31 0.13739658386023293
6 31 0.138029954023096
7 31 0.13660098675559945
8 31 0.13802995402309537
9 31 0.1380299540230953
10 31 0.1272357027477421
11 31 0.13781872288446273
12 31 0.1347433230673028
13 31 0.10570286229836932
14 31 0.1373965838602323
15 31 0.1326244729974943
16 31 0.13739658386023218
17 31 0.13739658386023224
18 31 0.13668577785562827
19 31 0.1370224023221119
20 31 0.13739658386022763
21 31 0.1373965838601559
22 31 0.1379997856405062
23 31 0.1372251451767869
24 31 0.1373629962457382
1 32 0.19752740551248937
2 32 0.13802995402309562
3 32 0.13802995402309512
4 32 0.13802995402309548
5 32 0.1380299540230182
6 32 0.1380299540230961
7 32 0.1380299540230961
8 32 0.13802995402309512
9 32 0.13802995402309537
10 32 0.22081483795713774
11 32 0.18845555706939254
12 32 0.2282814754160265
13 32 0.15240019802935234
14 32 0.1380299540230945
15 32 0.13323584470486816
16 32 0.13802995402304688
17 32 0.13802995402309476
18 32 0.13802903279082407
19 32 0.13802995402309473
20 32 0.13802975981043006
21 32 0.13802959068435028
22 32 0.060266906516616786
23 32 0.13802995402309484
24 32 0.04029769351043458
1 33 0.1216027044901288
2 33 0.1499023897981071
3 33 0.18217614498006696
4 33 0.09241566176074073
5 33 0.17320091431620271
6 33 0.1380297161621822
7 33 0.16922552958136428
8 33 0.0891511250582514
9 33 0.13802995402310303
10 33 0.1467543544768421
11 33 0.1882487323871055
12 33 0.1491414280513878
13 33 0.03228151995143452
14 33 0.1755909188257782
15 33 0.18928811862096262
16 33 0.169711749418542
17 33 0.16970480930738735
18 33 0.18901267278756506
19 33 0.13702251518664982
20 33 0.16301289002176006
21 33 0.1700029320964076
22 33 0.12178026707088052
23 33 0.14977069441321433
24 33 0.18769716380366275


==> include/ErrorMatrixData_NNConsLR2x5_alpha03.dat <==
1 1 0.2520104064798838
2 1 0.02549970610602692
3 1 0.02549970610602781
4 1 0.013224141544927903
5 1 0.04498001115952288
6 1 0.003928415447221667
7 1 0.03109159991786825
8 1 0.017856426031221062
9 1 0.010262465075428828
10 1 0.053852623985021
11 1 0.031335729146032776
12 1 0.0477846987456223
13 1 0.2520104064798838
14 1 0.03887127348475161
15 1 0.04564134153374155
16 1 0.0404611339762555
17 1 0.02891266670593673
18 1 0.02836480292849508
19 1 0.024623614254429604
20 1 0.025499706106034026
21 1 0.03629775055785078
22 1 0.015600674837082273
23 1 0.027360890990714815
24 1 0.002722140015051444
1 2 0.20114908442635748
2 2 0.06306092794485063
3 2 0.0002477218785039703
4 2 0.13470532423813963
5 2 0.013112149410822171
6 2 0.2350023687633669
7 2 0.15915505963956073
8 2 0.23388518681298986
9 2 0.2359806567729299
10 2 0.22384798371167935
11 2 0.12691812678216796
12 2 0.07551235089016695
13 2 0.20114908442636192
14 2 0.16475986774953366
15 2 0.2306669338222722
16 2 0.015400208566816342
17 2 0.15364716281266422
18 2 0.19063160883425367
19 2 0.2332619121802435
20 2 0.14322325719439033
21 2 0.09774608372555801
22 2 0.23631752968255015
23 2 0.23298979186515223
24 2 0.2354773672761148
1 3 0.20114908442635815
2 3 0.005358204509023912
3 3 0.05212869188566294
4 3 0.1653841140898814
5 3 0.06824926617679283
6 3 0.235002368763376
7 3 0.03944599231992857
8 3 0.2338851868129992
9 3 0.1278072790408442
10 3 0.09469213397811704
11 3 0.1612534727418503
12 3 0.1229545881651346
13 3 0.20098556062969597
14 3 0.05660853677957142
15 3 0.2306669338222862
16 3 0.35770443270963026
17 3 0.17962992445119863
18 3 0.18370126603656173
19 3 0.1740560021879669
20 3 0.17249374474991763
21 3 0.17356049753737327
22 3 0.23631752968255415
23 3 0.23298979186516777
24 3 0.2354773672760928
1 4 0.10584367808648887
2 4 0.0375350355955891
3 4 0.05089387420344682
4 4 0.05373640020656026
5 4 0.1673904629524698
6 4 0.06896441687031149
7 4 0.1736001059764784
8 4 0.2630702976344873
9 4 0.3912080555412598
10 4 0.11687700352416294
11 4 0.14917557613795313
12 4 0.4224278591746746
13 4 0.3580760843191164
14 4 0.2740910335556708
15 4 0.24873036172216242
16 4 0.41086549238355463
17 4 0.3934718188175471
18 4 0.3962111220604748
19 4 0.41172819407104205
20 4 0.40924390317964054
21 4 0.3969843575347441
22 4 0.40035109187373114
23 4 0.41840464199309146
24 4 0.36764433674124264
1 5 0.03609271189315555
2 5 0.17348065572492422
3 5 0.164141231846334
4 5 0.05628091250314715
5 5 0.17770861917944852
6 5 0.12968820774215406
7 5 0.014220111064934704
8 5 0.4213820148430947
9 5 0.012652403206052876
10 5 0.1859470543603018
11 5 0.12624992800254453
12 5 0.09210990661574203
13 5 0.12520313003762107
14 5 0.16201655300651707
15 5 0.189981262179498
16 5 0.16275180589662375
17 5 0.12613790537554015
18 5 0.07978435713223897
19 5 0.18974548270565272
20 5 0.16300811493720624
21 5 0.1442442569448481
22 5 0.09681550083805379
23 5 0.18990067466663196
24 5 0.15885041279270895
1 6 0.008231324849884869
2 6 0.16928907524289732
3 6 0.42120993565009934
4 6 0.08554352297915524
5 6 0.08804457627657095
6 6 0.1588534335487558
7 6 0.034256148045719303
8 6 0.1893462987901653
9 6 0.033063605975201193
10 6 0.1323599322125606
11 6 0.18934483161463134
12 6 0.18844186281152653
13 6 0.04139717841503421
14 6 0.02122361615342383
15 6 0.061492155376169144
16 6 0.18934652271230923
17 6 0.0498858771037225
18 6 0.06700254278860651
19 6 0.1531663538436765
20 6 0.17989183090329897
21 6 0.0023171094410738835
22 6 0.10960074915895046
23 6 0.16298354239737994
24 6 0.18366371702265671
1 7 0.35297959935274886
2 7 0.425871131993834
3 7 0.4258711319938561
4 7 0.425871131993834
5 7 0.4258711319938561
6 7 0.4258711319938561
7 7 0.4258711319938561
8 7 0.4258711319938561
9 7 0.4258711319939004
10 7 0.40299816009557327
11 7 0.4258711319938561
12 7 0.41883459174003873
13 7 0.3503848391055433
14 7 0.4258711319939004
15 7 0.41491246056350484
16 7 0.4258711319938561
17 7 0.4258711319938561
18 7 0.425871131993834
19 7 0.4258711319939004
20 7 0.42587113199374543
21 7 0.425871131993834
22 7 0.4257138984446284
23 7 0.4258711319938119
24 7 0.4257509206005233
1 8 0.05387674375722584
2 8 0.4258711319939004
3 8 0.025917479849447478
4 8 0.425871131993834
5 8 0.4258711319938561
6 8 0.4258711319938561
7 8 0.4258711319939447
8 8 0.4258711319938561
9 8 0.4258711319938561
10 8 0.027716372400331535
11 8 0.13126894462978805
12 8 0.03876841761986771
13 8 0.1972013030502
14 8 0.4258711319939004
15 8 0.41491246056359576
16 8 0.4258711319939004
17 8 0.4258711319939004
18 8 0.4258711319939004
19 8 0.4258711319939004
20 8 0.425871131993834
21 8 0.4258711319939004
22 8 0.4258711319939447
23 8 0.4258711319939004
24 8 0.4258711319939004
1 9 0.1732782214631024
2 9 0.1884754449756073
3 9 0.1884754449756103
4 9 0.18847544497563007
5 9 0.18847544497564694
6 9 0.15002245508632778
7 9 0.1884754449756597
8 9 0.15002245508618778
9 9 0.150022455086268
10 9 0.18606763815195493
11 9 0.18847544497567692
12 9 0.18775738626690458
13 9 0.3460577250722999
14 9 0.18847544497565533
15 9 0.18734861910969247
16 9 0.18847544497559326
17 9 0.18847544497560698
18 9 0.1884754449756988
19 9 0.15002245508631296
20 9 0.18847544497557123
21 9 0.18847544497567187
22 9 0.13428969984873096
23 9 0.1380297598104169
24 9 0.17583780855640352
1 10 0.2672115977803627
2 10 0.4253890402594049
3 10 0.4253890402593384
4 10 0.4253890402594049
5 10 0.4253890402593827
6 10 0.1378187228844323
7 10 0.4253890402593827
8 10 0.13781841580725612
9 10 0.1378185286718148
10 10 0.40254772718626847
11 10 0.4253890402593384
12 10 0.4183622688291069
13 10 0.1793253077830218
14 10 0.4253890402594049
15 10 0.4144455716223912
16 10 0.425389040259294
17 10 0.4253890402593384
18 10 0.4253890402593384
19 10 0.13781872288449273
20 10 0.425389040259294
21 10 0.4253890402594049
22 10 0.019144989226438758
23 10 0.1500224550863289
24 10 0.22103267573922392
1 11 0.18507470507957724
2 11 0.15013208627746638
3 11 0.15013208627750035
4 11 0.15777820781404372
5 11 0.15013208627747293
6 11 0.4258711319938119
7 11 0.13392981399184312
8 11 0.42587113199374543
9 11 0.4258711319937897
10 11 0.18752634172011812
11 11 0.4253890402593384
12 11 0.41836226882915195
13 11 0.3511376164066723
14 11 0.15013208627735564
15 11 0.14875327778274078
16 11 0.15013208627762153
17 11 0.15013208627754093
18 11 0.14936300344862385
19 11 0.16881673456369584
20 11 0.15013208627756158
21 11 0.15013208627743613
22 11 0.4258022829932412
23 11 0.16771670417777207
24 11 0.17431327816532827
1 12 0.35113653143968293
2 12 0.42442539110702415
3 12 0.42442539110697974
4 12 0.4243721910170692
5 12 0.4244253911070464
6 12 0.4258711319938561
7 12 0.4226084776580785
8 12 0.4258711319938561
9 12 0.4258711319937897
10 12 0.4011440589084257
11 12 0.4253890402593384
12 12 0.41836226882915195
13 12 0.3511376164066723
14 12 0.42442539110697974
15 12 0.41351230326382554
16 12 0.42442539110702415
17 12 0.42442539110697974
18 12 0.4228021624781819
19 12 0.4235716914977815
20 12 0.42442539110697974
21 12 0.42442539110697974
22 12 0.4258022829932412
23 12 0.42403395709897845
24 12 0.42434870639285144
1 13 0.11788892655614591
2 13 0.14726517778677184
3 13 0.1472651777867614
4 13 0.14707216734407358
5 13 0.10097916881860769
6 13 0.4258711319938561
7 13 0.4226084776580785
8 13 0.04742386913881069
9 13 0.1476132642937944
10 13 0.13839624206849244
11 13 0.17187157166499367
12 13 0.1889992772428346
13 13 0.18625783183401745
14 13 0.15103349078159667
15 13 0.14163040227024104
16 13 0.185553503068576
17 13 0.1840799549601813
18 13 0.2303015356337197
19 13 0.18365081727916283
20 13 0.17930688071228762
21 13 0.18202773910210562
22 13 0.42582679010437924
23 13 0.14694975405747202
24 13 0.1677020559078194
1 14 0.15360015236742433
2 14 0.1883294830120249
3 14 0.16912936758495795
4 14 0.18816693869129575
5 14 0.1795179164928855
6 14 0.18847544497567797
7 14 0.11818915313985559
8 14 0.18847544497572233
9 14 0.1884754449755166
10 14 0.1469204847380869
11 14 0.15119716342049694
12 14 0.1877084886953826
13 14 0.1751453089673155
14 14 0.17753358770620797
15 14 0.13114987960829536
16 14 0.18182673896886264
17 14 0.1818307687591169
18 14 0.019230483472713195
19 14 0.1882429155365254
20 14 0.17287669294205676
21 14 0.1816558585968331
22 14 0.17069335346573777
23 14 0.14975677623578532
24 14 0.052553965352651444
1 15 0.3508423148103745
2 15 0.4244253911070464
3 15 0.4240995891072012
4 15 0.42226196391504617
5 15 0.317119186986733
6 15 0.4258711319937897
7 15 0.15433207187919262
8 15 0.4258711319938119
9 15 0.4258711319937897
10 15 0.22031073901104747
11 15 0.403176558152932
12 15 0.41836226882915195
13 15 0.2907750692970391
14 15 0.24367026547144482
15 15 0.026287021108326092
16 15 0.4242661070353152
17 15 0.3169615183217128
18 15 0.04447612490353957
19 15 0.42357169149784824
20 15 0.18870566813696973
21 15 0.36365461516438014
22 15 0.1628876133730694
23 15 0.4235545653519906
24 15 0.06967569473652156
1 16 0.08484989147083707
2 16 0.42394530855123674
3 16 0.14733470612512872
4 16 0.42178434005534754
5 16 0.38138391108167186
6 16 0.4253890402594049
7 16 0.1541147128341827
8 16 0.42538904025944924
9 16 0.4253890402593384
10 16 0.2200437363437563
11 16 0.00714378477230207
12 16 0.41789060073167644
13 16 0.35075780690439234
14 16 0.42394530855123674
15 16 0.4130473522198367
16 16 0.30107778119497813
17 16 0.41007878779699625
18 16 0.04455014701083303
19 16 0.42309279485191226
20 16 0.4239453085511922
21 16 0.36324097319258414
22 16 0.42532028696365337
23 16 0.12934924340584183
24 16 0.06972532455394602
1 17 0.35075672339566727
2 17 0.4239453085511922
3 17 0.4239453085511922
4 17 0.4238921823745147
5 17 0.4239453085511922
6 17 0.4253890402594049
7 17 0.42213091860849977
8 17 0.4253890402594049
9 17 0.4253890402593384
10 17 0.4006961797960675
11 17 0.42490761861562615
12 17 0.41789060073167644
13 17 0.35075780690444613
14 17 0.42394530855123674
15 17 0.4130473522198367
16 17 0.42394530855130347
17 17 0.42394530855123674
18 17 0.42232433450018236
19 17 0.42309279485191226
20 17 0.4239453085511922
21 17 0.42394530855123674
22 17 0.425320286963609
23 17 0.4235544183465029
24 17 0.4238687303780446
1 18 0.15822519366229235
2 18 0.11891501014625014
3 18 0.19686877842081274
4 18 0.11894473680550602
5 18 0.11891512041448718
6 18 0.11810568283450831
7 18 0.15758185689518595
8 18 0.11810575298483991
9 18 0.19072643982378407
10 18 0.14484304327123787
11 18 0.22624870379004336
12 18 0.1222292536738114
13 18 0.15215229959743873
14 18 0.11891529800232145
15 18 0.09492112219167692
16 18 0.11891517349508599
17 18 0.118915155969372
18 18 0.12089877335993518
19 18 0.11938956825265076
20 18 0.11915135068696128
21 18 0.14731407304238497
22 18 0.18286630844379292
23 18 0.1191328682239878
24 18 0.12003501185260054
1 19 0.1861709228297571
2 19 0.42030758481418573
3 19 0.07901401561995591
4 19 0.42014401765232406
5 19 0.4201630095704655
6 19 0.42162436427527794
7 19 0.09689440120956705
8 19 0.42153325626382726
9 19 0.11986636307760462
10 19 0.21735404024450578
11 19 0.22869288963806533
12 19 0.4138599676221312
13 19 0.0884429313489642
14 19 0.4199301310919687
15 19 0.16301341930989977
16 19 0.42009340778497445
17 19 0.42011638881475094
18 19 0.18345484588338323
19 19 0.4193176159762148
20 19 0.013657681477909689
21 19 0.22824051773743514
22 19 0.15989780553661903
23 19 0.4199275243980611
24 19 0.18482616064651436
1 20 0.3469025608679488
2 20 0.42030758481418573
3 20 0.4202384773906274
4 20 0.42014401765236875
5 20 0.4201630095704655
6 20 0.4216243642753447
7 20 0.41830191212160955
8 20 0.42153325626382726
9 20 0.4215305896428561
10 20 0.3967530800358299
11 20 0.42099058058605887
12 20 0.4138599676221312
13 20 0.34643251334611164
14 20 0.41993013109190164
15 20 0.40907895396822824
16 20 0.4200934077850862
17 20 0.4201163888148627
18 20 0.41852534838524286
19 20 0.41931761597628203
20 20 0.42020934159105994
21 20 0.42026172648677174
22 20 0.4216990282998401
23 20 0.4199275243981282
24 20 0.31235259697451184
1 21 0.19650456883795453
2 21 0.2306993362812173
3 21 0.23069933628121242
4 21 0.23067418269084583
5 21 0.012024727566235516
6 21 0.11231148946665592
7 21 0.22984051300963348
8 21 0.22874248388170204
9 21 0.04483057991848516
10 21 0.059900868217154235
11 21 0.23115503124239178
12 21 0.22783530311294298
13 21 0.19650506712403826
14 21 0.15442466983814784
15 21 0.2255483051909788
16 21 0.18064267395499856
17 21 0.23069933628122663
18 21 0.2299320414631556
19 21 0.23029574736787728
20 21 0.23069933628123063
21 21 0.09430048755874898
22 21 0.013270367363935165
23 21 0.23051427157579685
24 21 0.012219983074560847
1 22 0.006302066225465142
2 22 0.23317621585251058
3 22 0.23317621585249593
4 22 0.11402917543691538
5 22 0.17452184897294354
6 22 0.23500236876338754
7 22 0.1968515881316204
8 22 0.23388518681299142
9 22 0.2359806567729168
10 22 0.22384798371168402
11 22 0.0675679676356089
12 22 0.23029114492815173
13 22 0.006324563373487635
14 22 0.23166513193705196
15 22 0.013173796803845228
16 22 0.2314505518708605
17 22 0.12517578197641988
18 22 0.17466263992505415
19 22 0.17405600218798156
20 22 0.23317621585248705
21 22 0.2319928605002759
22 22 0.03919246932383147
23 22 0.23298979186517643
24 22 0.0647703885861326
1 23 0.1776471967922637
2 23 0.15232547789711337
3 23 0.23396855773986225
4 23 0.1841936321744495
5 23 0.1272614900714364
6 23 0.23500236876334935
7 23 0.23482560194068913
8 23 0.23388518681301185
9 23 0.15394748913497946
10 23 0.1448717264900634
11 23 0.1750435040312166
12 23 0.02641458049039569
13 23 0.033272289219104856
14 23 0.1673838812914692
15 23 0.23066693382230952
16 23 0.17822151512581397
17 23 0.18842891884199564
18 23 0.19810147266789513
19 23 0.15197820242501892
20 23 0.10914377345239568
21 23 0.22826015085302664
22 23 0.23631752968255504
23 23 0.00601661786804919
24 23 0.2354773672761148
1 24 0.10984114659716382
2 24 0.39881080589536944
3 24 0.3961160146737109
4 24 0.37590625306097475
5 24 0.4232860122555805
6 24 0.14116590374174218
7 24 0.3860448398167118
8 24 0.14013294723717526
9 24 0.15335313560232267
10 24 0.09738203235251919
11 24 0.3966814866515984
12 24 0.4258711319937897
13 24 0.09047498138939532
14 24 0.39730986033389964
15 24 0.13715615705651185
16 24 0.3968159199602306
17 24 0.39177276566712016
18 24 0.38659744462049406
19 24 0.19014610315242386
20 24 0.3884459960673012
21 24 0.3915505107310764
22 24 0.14238247103734863
23 24 0.1393045760447125
24 24 0.1416052356635732
1 25 0.19890597181890612
2 25 0.16062646874325814
3 25 0.05496921599839433
4 25 0.23337983094621229
5 25 0.4207058657183169
6 25 0.23251217487081854
7 25 0.2325387454409571
8 25 0.10012322214510383
9 25 0.23250374606933888
10 25 0.22019655002030092
11 25 0.18600593547204358
12 25 0.13290732054188303
13 25 0.1989064745465685
14 25 0.16584881128215356
15 25 0.22820835157016117
16 25 0.16223762426358668
17 25 0.12637728967332584
18 25 0.23249263528325037
19 25 0.23029574736786396
20 25 0.0680473526347638
21 25 0.1228724670620408
22 25 0.2338177479483401
23 25 0.23051427157579019
24 25 0.23298371044481025
1 26 0.19667925254285112
2 26 0.11177826581480921
3 26 0.022524932160035815
4 26 0.23090146676388978
5 26 0.12582753816920145
6 26 0.16410352181366916
7 26 0.23006651394988076
8 26 0.14935715861228405
9 26 0.16522202440449285
10 26 0.159871794827173
11 26 0.10020094310753547
12 26 0.2280582177121282
13 26 0.19667975159610473
14 26 0.16165009431167765
15 26 0.2257676996527891
16 26 0.16625382681208523
17 26 0.23092665906891718
18 26 0.1864188371341906
19 26 0.42357169149782603
20 26 0.23092665906891963
21 26 0.23092665906891607
22 26 0.15517448787128774
23 26 0.4240339570990452
24 26 0.1123080625230728
1 27 0.10570209309299987
2 27 0.4249061416557755
3 27 0.4249061416559308
4 27 0.1373730881292596
5 27 0.4249061416557533
6 27 0.138029954023096
7 27 0.13660098675559945
8 27 0.21882214761436686
9 27 0.1380299540230953
10 27 0.1272357027477421
11 27 0.42587113199374543
12 27 0.4188345917399937
13 27 0.10570255522116294
14 27 0.4249061416559308
15 27 0.4139778986022073
16 27 0.4249061416557755
17 27 0.42490614165581986
18 27 0.28655362751371277
19 27 0.1370227093993183
20 27 0.2770639106572819
21 27 0.42490614165584206
22 27 0.034957842651063054
23 27 0.13722487051858379
24 27 0.1373626891685318
1 28 0.18551552859087306
2 28 0.10902933969828543
3 28 0.058739822845651046
4 28 0.1822687112812641
5 28 0.4232860122555389
6 28 0.03488545706251367
7 28 0.15376146919388078
8 28 0.11530193138101974
9 28 0.07692937561371027
10 28 0.03240577191546112
11 28 0.1788233046118104
12 28 0.0698963671420052
13 28 0.07585752157505066
14 28 0.39730986033389903
15 28 0.22820835157014008
16 28 0.15137537540944934
17 28 0.12278624970878649
18 28 0.19030117127249446
19 28 0.18601207574973333
20 28 0.03339804189097917
21 28 0.15716336084658478
22 28 0.23381774794835786
23 28 0.183195597611575
24 28 0.2329837104448027
1 29 0.13958536712630742
2 29 0.09291205625307974
3 29 0.13732641575702498
4 29 0.1397438294236284
5 29 0.1737380633448652
6 29 0.1424964547802957
7 29 0.15453640059676854
8 29 0.18796898519013006
9 29 0.14389732717202208
10 29 0.16869806192361747
11 29 0.12451610018053347
12 29 0.1280875789811717
13 29 0.15495590975369386
14 29 0.12501547503097213
15 29 0.13045971439418216
16 29 0.12501547503097213
17 29 0.12501547503097213
18 29 0.12593933808129018
19 29 0.12570098746672734
20 29 0.12511285965047939
21 29 0.12501547503097213
22 29 0.17858288983942006
23 29 0.14730917304297575
24 29 0.12530254364142904
1 30 0.10984114659716382
2 30 0.1399965162639485
3 30 0.14021005433925446
4 30 0.14179197030924073
5 30 0.1380293853560959
6 30 0.1411661783999453
7 30 0.14100269684975605
8 30 0.14013294723717526
9 30 0.14207092694920104
10 30 0.13084852341907835
11 30 0.14016529624491741
12 30 0.13781872288448146
13 30 0.10984114659713033
14 30 0.14011552789650017
15 30 0.1371563512691898
16 30 0.14015465166565266
17 30 0.14055293422170662
18 30 0.14095942660793445
19 30 0.1395564948523624
20 30 0.140814492980139
21 30 0.14057043754561754
22 30 0.14238247103734863
23 30 0.13930481390569377
24 30 0.14160547352455446
1 31 0.10570240017020625
2 31 0.13739658386028264
3 31 0.13739634599926517
4 31 0.13737328234193755
5 31 0.13739658386023293
6 31 0.138029954023096
7 31 0.13660098675559945
8 31 0.13802995402309537
9 31 0.1380299540230953
10 31 0.1272357027477421
11 31 0.13781872288446273
12 31 0.1347433230673028
13 31 0.10570286229836932
14 31 0.1373965838602323
15 31 0.1326244729974943
16 31 0.13739658386023218
17 31 0.13739658386023224
18 31 0.13668577785562827
19 31 0.1370224023221119
20 31 0.13739658386022763
21 31 0.1373965838601559
22 31 0.1379997856405062
23 31 0.1372251451767869
24 31 0.1373629962457382
1 32 0.19752740551248937
2 32 0.13802995402309562
3 32 0.13802995402309512
4 32 0.13802995402309548
5 32 0.1380299540230182
6 32 0.1380299540230961
7 32 0.1380299540230961
8 32 0.13802995402309512
9 32 0.13802995402309537
10 32 0.22081483795713774
11 32 0.18845555706939254
12 32 0.2282814754160265
13 32 0.15240019802935234
14 32 0.1380299540230945
15 32 0.13323584470486816
16 32 0.13802995402304688
17 32 0.13802995402309476
18 32 0.13802903279082407
19 32 0.13802995402309473
20 32 0.13802975981043006
21 32 0.13802959068435028
22 32 0.060266906516616786
23 32 0.13802995402309484
24 32 0.04029769351043458
1 33 0.1216027044901288
2 33 0.1499023897981071
3 33 0.18217614498006696
4 33 0.09241566176074073
5 33 0.17320091431620271
6 33 0.1380297161621822
7 33 0.16922552958136428
8 33 0.0891511250582514
9 33 0.13802995402310303
10 33 0.1467543544768421
11 33 0.1882487323871055
12 33 0.1491414280513878
13 33 0.03228151995143452
14 33 0.1755909188257782
15 33 0.18928811862096262
16 33 0.169711749418542
17 33 0.16970480930738735
18 33 0.18901267278756506
19 33 0.13702251518664982
20 33 0.16301289002176006
21 33 0.1700029320964076
22 33 0.12178026707088052
23 33 0.14977069441321433
24 33 0.18769716380366275


==> include/ErrorMatrixData_NNConsRelu2x5_alpha0.dat <==
1 1 0.004737463386190299
2 1 0.008085782253654195
3 1 0.05078937782805015
4 1 0.023574038841428724
5 1 0.015413745213661123
6 1 0.010105987116088677
7 1 0.005577264086924494
8 1 0.0062782856405201315
9 1 0.06864412052992908
10 1 0.024406906717548082
11 1 0.014078707639453292
12 1 0.0018719486302067878
13 1 0.011418452426204873
14 1 0.011229733047191104
15 1 0.021738391196544526
16 1 0.0031919626638181597
17 1 0.04948272396538478
18 1 0.010597178260094431
19 1 0.06864412052992819
20 1 0.022929154455876066
21 1 0.028833488529909523
22 1 0.06864412052993085
23 1 0.01177159034403541
24 1 0.0019564329333849884
1 2 0.020491662545365497
2 2 0.025098531891298848
3 2 0.0404332063626255
4 2 0.017355965113631466
5 2 0.10569406790446896
6 2 0.03341484629524194
7 2 0.012837819108927118
8 2 0.10229015689600675
9 2 0.024079766544434
10 2 0.028716212205065483
11 2 0.10395168061737181
12 2 0.1350181018179517
13 2 0.13419948655810487
14 2 0.10236515319404292
15 2 0.1336557692397019
16 2 0.13310178057509303
17 2 0.1324149292542922
18 2 0.13309798971967501
19 2 0.07926434995589204
20 2 0.0026153025797668317
21 2 0.13331291532647838
22 2 0.13167508127588023
23 2 0.1342109071563028
24 2 0.13502392159073207
1 3 0.021253883157974274
2 3 0.02509853189128397
3 3 0.26465918012612455
4 3 0.030568400206443247
5 3 0.22762966351356625
6 3 0.033414846295197975
7 3 0.08076410495334185
8 3 0.26204191263619375
9 3 0.05923345259064583
10 3 0.028716212205060376
11 3 0.007016969344196156
12 3 0.09436931768893386
13 3 0.13419948655812142
14 3 0.26130480884471763
15 3 0.1336557692396928
16 3 0.13310178057509447
17 3 0.0836777864850794
18 3 0.008732326312995031
19 3 0.041447282508844996
20 3 0.002615302579747958
21 3 0.08655410620185677
22 3 0.13167508127588023
23 3 0.08943489747430311
24 3 0.0920468310730278
1 4 0.2778476257320574
2 4 0.2614069425082028
3 4 0.2800461757696449
4 4 0.27967571357731197
5 4 0.2414518758228015
6 4 0.02201337217842289
7 4 0.2844739411438875
8 4 0.2623551155347371
9 4 0.14195645773218524
10 4 0.26116102178655204
11 4 0.19659508579119078
12 4 0.24935700303974953
13 4 0.26408498925709967
14 4 0.2825912546422996
15 4 0.26397844305532286
16 4 0.2746984096715791
17 4 0.2795845019091722
18 4 0.2767220812995116
19 4 0.27550127489681986
20 4 0.2464593697738291
21 4 0.27138795421152534
22 4 0.09341290829782506
23 4 0.27337327280378193
24 4 0.2767130313708271
1 5 0.13194983406145544
2 5 0.13337339491591105
3 5 0.04371266106894689
4 5 0.009804232063527651
5 5 0.028691146231734077
6 5 0.13222524089941812
7 5 0.28381167534242496
8 5 0.13099331775873368
9 5 0.1308330326466962
10 5 0.1333944204206845
11 5 0.06106222665012617
12 5 0.003050875110833573
13 5 0.020814971570053853
14 5 0.10412561877760679
15 5 0.09054187581874507
16 5 0.1322252408994442
17 5 0.08050020098821487
18 5 0.1320484132116212
19 5 0.08442670955038939
20 5 0.025735677846225213
21 5 0.08307756722134163
22 5 0.130633251370728
23 5 0.13234074316005584
24 5 0.09111382404348967
1 6 0.0672884686244466
2 6 0.02707846495087063
3 6 0.04564981446916261
4 6 0.07160589331781653
5 6 0.013241702553370427
6 6 0.13170211515054975
7 6 0.06865026199942681
8 6 0.025816391090139446
9 6 0.06765631236338876
10 6 0.027272846390905325
11 6 0.09445998408158995
12 6 0.021305973244354348
13 6 0.13170211515057906
14 6 0.06862798470682996
15 6 0.023199267063843676
16 6 0.13170211515055452
17 6 0.02998698727799387
18 6 0.007810435241693003
19 6 0.12694893111429628
20 6 0.02374002839958056
21 6 0.0893775903318641
22 6 0.13011446601855614
23 6 0.09399364425811041
24 6 0.027246105531584464
1 7 0.2859035442382999
2 7 0.2859035442382999
3 7 0.2859035442382999
4 7 0.2859035442382999
5 7 0.28590354423833286
6 7 0.2859035442382999
7 7 0.28590354423823394
8 7 0.2859035442382999
9 7 0.2830756206387126
10 7 0.2859035442382999
11 7 0.1885349976059026
12 7 0.2859035442382999
13 7 0.2859035442382999
14 7 0.28590354423833286
15 7 0.2859035442382999
16 7 0.28590354423833286
17 7 0.28590354423833286
18 7 0.28590354423833286
19 7 0.2738203640069104
20 7 0.28590354423823394
21 7 0.2859035442382999
22 7 0.2818751775613664
23 7 0.28590354423833286
24 7 0.2859035442384648
1 8 0.006615048143630009
2 8 0.06193702585132586
3 8 0.061606879611803084
4 8 0.13193716562317526
5 8 0.03808086959671228
6 8 0.2855706369480346
7 8 0.06106003793085628
8 8 0.2853615296897144
9 8 0.10040102520756794
10 8 0.28457140939523573
11 8 0.020821028555650434
12 8 0.13176135736588102
13 8 0.2852863931905473
14 8 0.28457140939522574
15 8 0.2859035442382999
16 8 0.28456691213333835
17 8 0.061029715172907034
18 8 0.06119793528158283
19 8 0.12739244665205107
20 8 0.28456691213331164
21 8 0.15176064760835523
22 8 0.28216983072174817
23 8 0.28456691213333846
24 8 0.28457140939524883
1 9 0.07520608554825498
2 9 0.06740603273611837
3 9 0.18544367206016515
4 9 0.06110006009330468
5 9 0.014225622583192807
6 9 0.0861924734405008
7 9 0.10476089964656304
8 9 0.09379194600558333
9 9 0.10471477209300606
10 9 0.10476089964663021
11 9 0.09954169094932946
12 9 0.08615388580225572
13 9 0.09984638312926697
14 9 0.1047608996465918
15 9 0.08619247344098274
16 9 0.10476089964652868
17 9 0.10476089964655122
18 9 0.10476089964659835
19 9 0.10453163999640647
20 9 0.10476089964657281
21 9 0.10476089964656404
22 9 0.10469383539794042
23 9 0.10476089964651614
24 9 0.10476089964660001
1 10 0.08584813965012661
2 10 0.031150222926648402
3 10 0.10219619512873301
4 10 0.041893720459933725
5 10 0.0741535815739627
6 10 0.09981912412368163
7 10 0.2857534664855723
8 10 0.05184819227965917
9 10 0.28292735663739227
10 10 0.28575346648567135
11 10 0.18844539611048278
12 10 0.09135972775926544
13 10 0.14052273658812986
14 10 0.2857534664856383
15 10 0.09981948952481606
16 10 0.2857534664856383
17 10 0.2857534664855723
18 10 0.28575346648567135
19 10 0.27367801747015086
20 10 0.28575346648567135
21 10 0.2857534664855723
22 10 0.2817276827036821
23 10 0.2857534664856383
24 10 0.2857534664855063
1 11 0.0736205254879822
2 11 0.20160676162791671
3 11 0.0066173994264612235
4 11 0.1795567882198553
5 11 0.0601099704797583
6 11 0.28590354423823394
7 11 0.007174079162716174
8 11 0.2858721202178649
9 11 0.01343794471585924
10 11 0.2857534664855723
11 11 0.09922185694733404
12 11 0.2859036785746207
13 11 0.28583421485066784
14 11 0.2857534664856383
15 11 0.2859035442382999
16 11 0.2857534664856383
17 11 0.0815627269604885
18 11 0.026488110347979155
19 11 0.10258075098619085
20 11 0.28575346648567135
21 11 0.1005718024649199
22 11 0.05425712917700923
23 11 0.2857534664856383
24 11 0.2857534664855723
1 12 0.2859035442382999
2 12 0.2859035442382999
3 12 0.28511473177199254
4 12 0.2859035442382999
5 12 0.2859035442382999
6 12 0.28590354423833286
7 12 0.28467325028651635
8 12 0.2858721202177659
9 12 0.2819264064265946
10 12 0.28575346648567135
11 12 0.18817930977178488
12 12 0.2859036785746866
13 12 0.28583421485066784
14 12 0.2857534664855723
15 12 0.28590354423839887
16 12 0.2857534664855723
17 12 0.28505414525351785
18 12 0.2847982618152949
19 12 0.2731708069883382
20 12 0.2857534664855723
21 12 0.2853780536613404
22 12 0.28158348061725236
23 12 0.2857534664855723
24 12 0.2857534664855723
1 13 0.02005977886749466
2 13 0.02005977886749466
3 13 0.2851147317720918
4 13 0.28523886977483554
5 13 0.2852388697748272
6 13 0.2852388697748037
7 13 0.02086949617918521
8 13 0.13180807092181757
9 13 0.017534571032730484
10 13 0.020147466513197654
11 13 0.09439533540290457
12 13 0.1318204957528657
13 13 0.1317931474429348
14 13 0.13176135736588257
15 13 0.06886956703269353
16 13 0.13170211515054053
17 13 0.0967387018168489
18 13 0.2847982618152949
19 13 0.07376206054900442
20 13 0.10061879826650633
21 13 0.1005034883644848
22 13 0.09977266932325113
23 13 0.2857534664855723
24 13 0.28575346648560535
1 14 0.10476089964656099
2 14 0.10280998490999632
3 14 0.1047484793572866
4 14 0.10476089964659391
5 14 0.052558355163941806
6 14 0.1028099849099599
7 14 0.16139076348878767
8 14 0.1039490821476281
9 14 0.10058966781464324
10 14 0.10281584416158973
11 14 0.0959233079362792
12 14 0.10476090173264369
13 14 0.10475982174168874
14 14 0.16724003197193524
15 14 0.09711026591710445
16 14 0.09391030729440347
17 14 0.10474751119499459
18 14 0.10350863912333941
19 14 0.1045168609063652
20 14 0.10465652919199958
21 14 0.10022621045600061
22 14 0.09684689995468354
23 14 0.09712579754923212
24 14 0.021692331993444558
1 15 0.2859035442382999
2 15 0.28585345660407857
3 15 0.2851147317720918
4 15 0.2859035442382999
5 15 0.05942180008331696
6 15 0.2858534566041445
7 15 0.05237924797394261
8 15 0.2858414170677097
9 15 0.15589639644400793
10 15 0.2002737187635043
11 15 0.1881553999131528
12 15 0.2859036785746207
13 15 0.2858342148507338
14 15 0.022772718536532538
15 15 0.28580336837638404
16 15 0.24079592343887013
17 15 0.28505414525355094
18 15 0.28475994638440155
19 15 0.2731708069883382
20 15 0.2728184427180776
21 15 0.1474595147546326
22 15 0.09749006022931937
23 15 0.2856535148950491
24 15 0.05211282212180255
1 16 0.28575346648567135
2 16 0.19994494475434785
3 16 0.2849651602014662
4 16 0.2857534664855723
5 16 0.15932158233818905
6 16 0.19994494475416583
7 16 0.05070624235743213
8 16 0.23440765100126185
9 16 0.2817788787553313
10 16 0.28560348505344674
11 16 0.14613731709454303
12 16 0.2857536007357663
13 16 0.2856841815947124
14 16 0.022727394685710278
15 16 0.09818049814083693
16 16 0.11869011284387258
17 16 0.2849046125529279
18 16 0.21997739288543866
19 16 0.2730288746475628
20 16 0.28560348505347977
21 16 0.2852283131388118
22 16 0.28143617258275927
23 16 0.09851094282107657
24 16 0.05213031252027575
1 17 0.28575346648567135
2 17 0.28575346648567135
3 17 0.2849651602014662
4 17 0.2857534664855723
5 17 0.28575346648560535
6 17 0.2857534664856383
7 17 0.2845239619277395
8 17 0.28572206263377103
9 17 0.2817788787553313
10 17 0.2856034850533477
11 17 0.18808991940925282
12 17 0.2857536007357003
13 17 0.2856841815947785
14 17 0.28560348505344674
15 17 0.2857534664856383
16 17 0.2856034850533807
17 17 0.28490461255302724
18 17 0.28464889326758813
19 17 0.2730288746475628
20 17 0.28560348505347977
21 17 0.2852283131388118
22 17 0.28143617258275927
23 17 0.2856034850533807
24 17 0.28560348505347977
1 18 0.09645551974008273
2 18 0.13066013803615784
3 18 0.09661579168040432
4 18 0.09648532902957366
5 18 0.13004274900612556
6 18 0.09645554420428418
7 18 0.09670470249651439
8 18 0.09646197408587212
9 18 0.038316506327221056
10 18 0.09648618458001254
11 18 0.0557502765952147
12 18 0.09645554537628678
13 18 0.09646973171654097
14 18 0.0964862036740314
15 18 0.09645556319709894
16 18 0.09648618410295426
17 18 0.017538438279082635
18 18 0.09667958439435556
19 18 0.0718409176582715
20 18 0.0964861702048804
21 18 0.09656249491413224
22 18 0.09743860445329586
23 18 0.09659904258197563
24 18 0.09648613886646898
1 19 0.2820378405854017
2 19 0.1311804154158548
3 19 0.2811123591563683
4 19 0.06882561351696877
5 19 0.00044806968364485833
6 19 0.28184318172540684
7 19 0.2805589836005236
8 19 0.2817245003710235
9 19 0.0437202590395247
10 19 0.28161038737410415
11 19 0.04784599192121064
12 19 0.2816155405813529
13 19 0.28153814653177084
14 19 0.2814580750802196
15 19 0.28169202605199867
16 19 0.28161419247907826
17 19 0.1308463242702783
18 19 0.28071238965840145
19 19 0.05975011940124997
20 19 0.28172503821944156
21 19 0.28139865861622
22 19 0.08510218405854536
23 19 0.10001958477278278
24 19 0.28197492524200873
1 20 0.2820378405854017
2 20 0.281969459241108
3 20 0.2811123591563683
4 20 0.17620731447154556
5 20 0.2818312473875638
6 20 0.28184318172540684
7 20 0.2805589836005236
8 20 0.2817245003709569
9 20 0.2777645448606732
10 20 0.281610387374204
11 20 0.1835098353448755
12 20 0.2816155405814194
13 20 0.2815381465318374
14 20 0.281458075080153
15 20 0.2816920260521317
16 20 0.28161419247907826
17 20 0.2809348132506143
18 20 0.28071238965840145
19 20 0.2690699890490708
20 20 0.281725038219375
21 20 0.2813986586160534
22 20 0.27764845222455564
23 20 0.2818306268910796
24 20 0.28197492524200873
1 21 0.00822106040211179
2 21 0.05236224597817518
3 21 0.13139100187499575
4 21 0.080736518839021
5 21 0.026457954374325965
6 21 0.03232881143658095
7 21 0.0058499496271051665
8 21 0.13168971918807482
9 21 0.13013463780208745
10 21 0.08070498835963447
11 21 0.050556757642545413
12 21 0.1317021681431152
13 21 0.016551833908026836
14 21 0.13164291493414204
15 21 0.04728073198994287
16 21 0.10686070595267216
17 21 0.13136711067969475
18 21 0.02741136748396711
19 21 0.008288994691162621
20 21 0.08070498835964068
21 21 0.13149484565911607
22 21 0.12999961711720387
23 21 0.01610857485074213
24 21 0.02632045456962162
1 22 0.012043305087549916
2 22 0.006312631535440483
3 22 0.13003532201148438
4 22 0.08250148640525401
5 22 0.08160250413658954
6 22 0.025779394141976164
7 22 0.011508981710971256
8 22 0.025456355049822577
9 22 0.02479822338768045
10 22 0.07302886179207713
11 22 0.06470879900639681
12 22 0.08101515666376669
13 22 0.023207832655929073
14 22 0.02726103043363226
15 22 0.026780828113988298
16 22 0.018019814300409775
17 22 0.012065871447024534
18 22 0.11458475888977637
19 22 0.13167508127588512
20 22 0.05772919199536508
21 22 0.02726724367180866
22 22 0.02716175337517801
23 22 0.03843919429063902
24 22 0.012657086103041282
1 23 0.013109984330378355
2 23 0.13443022136328586
3 23 0.08995668374038568
4 23 0.13563947089915374
5 23 0.0008266375195078446
6 23 0.13327578512761484
7 23 0.025982728153010504
8 23 0.022380147670512773
9 23 0.020032215635607642
10 23 0.010269942608842175
11 23 0.06592291542371531
12 23 0.13501810181793394
13 23 0.13419948655809344
14 23 0.017997435699879993
15 23 0.0226632518712635
16 23 0.01915455181229997
17 23 0.025843595159143362
18 23 0.026117589741946112
19 23 0.019066641638330162
20 23 0.009459550748519119
21 23 0.019041956197629828
22 23 0.08072212042656624
23 23 0.027406598857319775
24 23 0.039889029104318574
1 24 0.09935454969969067
2 24 0.10304301747415966
3 24 0.27758945462123785
4 24 0.10345452014837642
5 24 0.2276296635136406
6 24 0.10167940001239684
7 24 0.10423918831408274
8 24 0.26204191263619364
9 24 0.2839512925323342
10 24 0.10640908884304968
11 24 0.09138698830691461
12 24 0.10487134654172964
13 24 0.10277038674398296
14 24 0.2613048088447269
15 24 0.10212828898530348
16 24 0.10147389808220608
17 24 0.2778629978016541
18 24 0.08798671262806135
19 24 0.12842439852551002
20 24 0.10436572944993312
21 24 0.2675957755436155
22 24 0.09978859725222651
23 24 0.2571664309549508
24 24 0.24757605511003572
1 25 0.13249363101995215
2 25 0.13390108741953932
3 25 0.13197246008257846
4 25 0.08098568166290887
5 25 0.026484318151701602
6 25 0.005133653417416673
7 25 0.01853695968550828
8 25 0.01620755746605551
9 25 0.13141240481161987
10 25 0.015493063773251992
11 25 0.015434179357290745
12 25 0.021371896070299767
13 25 0.13367098114291132
14 25 0.030843310251906675
15 25 0.13312874509585204
16 25 0.039441037650835176
17 25 0.1319484865870949
18 25 0.13184724322124297
19 25 0.014609510732328523
20 25 0.08101512836452596
21 25 0.13284165596150155
22 25 0.00503085610319709
23 25 0.13373483132901487
24 25 0.013404442245454673
1 26 0.06927865339256178
2 26 0.019084149097050807
3 26 0.13145002337286138
4 26 0.03746261411085672
5 26 0.08076807142934461
6 26 0.03437390138091512
7 26 0.10216195459591054
8 26 0.027419753607461406
9 26 0.0072595731439317746
10 26 0.08073651883902278
11 26 0.06078432715086346
12 26 0.013747591073199672
13 26 0.02550524420352973
14 26 0.02734081250465592
15 26 0.016943136042554263
16 26 0.13170211515054253
17 26 0.13142611522797687
18 26 0.13132514785194704
19 26 0.021652254292253148
20 26 0.1317021151505462
21 26 0.01181449877146723
22 26 0.1300576514591546
23 26 0.022964700544431116
24 26 0.022566786769665947
1 27 0.2852388697748317
2 27 0.28523886977493157
3 27 0.09952249050025742
4 27 0.28523886977467827
5 27 0.2852388697748317
6 27 0.2852388697748138
7 27 0.09931685801540523
8 27 0.2853780992750213
9 27 0.09803685168815397
10 27 0.28590354423823394
11 27 0.18826875321825812
12 27 0.2852382745102089
13 27 0.2855460055173625
14 27 0.28590354423823394
15 27 0.2852395991964497
16 27 0.09982017467222169
17 27 0.09949412896842358
18 27 0.09937513700834197
19 27 0.04777305084809569
20 27 0.09982026335282154
21 27 0.09964546728250605
22 27 0.09787717524194373
23 27 0.09982034379819425
24 27 0.09982034379830802
1 28 0.1324736368455025
2 28 0.13390108741956275
3 28 0.10066407176143838
4 28 0.08106172662730948
5 28 0.010632663128496755
6 28 0.13274979633191697
7 28 0.1318883699143557
8 28 0.13640806626492952
9 28 0.1313537827180007
10 28 0.08191875305976293
11 28 0.011536766815038568
12 28 0.1012687774953761
13 28 0.13367098114290987
14 28 0.02742222454688714
15 28 0.12339388775297225
16 28 0.004827996614178098
17 28 0.10179665989187414
18 28 0.1325724854059327
19 28 0.01297365969411901
20 28 0.014340787058210736
21 28 0.0539864856033343
22 28 0.131153455240395
23 28 0.015068302178544934
24 28 0.0027175109488628557
1 29 0.06307903302061957
2 29 0.0216728076382926
3 29 0.0174195737750118
4 29 0.059777764492792373
5 29 0.1318204428630143
6 29 0.028866100614002965
7 29 0.13127582461060527
8 29 0.09821865257067877
9 29 0.09892132539000584
10 29 0.03010276990778027
11 29 0.1031021503340416
12 29 0.09821307117940906
13 29 0.09822535281808856
14 29 0.09823961274049206
15 29 0.09821309486402893
16 29 0.1010133221452102
17 29 0.09838891559038118
18 29 0.03632870789110587
19 29 0.10026386001703921
20 29 0.09826613960006533
21 29 0.09833221899799358
22 29 0.09897804299691246
23 29 0.035791246968016166
24 29 0.13170211515054975
1 30 0.1013522886831718
2 30 0.1030432116868376
3 30 0.10069097151184966
4 30 0.10447130473728525
5 30 0.10569426211717027
6 30 0.1016796378733781
7 30 0.13188836991436304
8 30 0.10229015689593912
9 30 0.100025930053305
10 30 0.10640945218170018
11 30 0.06695828414832054
12 30 0.10373751195906485
13 30 0.10277069382118935
14 30 0.10236515319406932
15 30 0.10212848319798142
16 30 0.10147409229488402
17 30 0.10066249676623833
18 30 0.13257248540596
19 30 0.09655474424497379
20 30 0.10436572944993312
21 30 0.10172349787004972
22 30 0.09978859725218908
23 30 0.10278418273750423
24 30 0.10374438497484922
1 31 0.09989053278580666
2 31 0.09989029492470453
3 31 0.09952268471293536
4 31 0.09989029492476496
5 31 0.09989053278580666
6 31 0.09989053278580666
7 31 0.09931685801540523
8 31 0.09987587659315075
9 31 0.09803704590083191
10 31 0.0998205380109523
11 31 0.055558651596298615
12 31 0.09989059544081036
13 31 0.09985819773468929
14 31 0.09982053801087219
15 31 0.09989053278580665
16 31 0.09982053801087219
17 31 0.09949443604562996
18 31 0.09937513700834197
19 31 0.09396737925412543
20 31 0.09982053801102467
21 31 0.09964546728250605
22 31 0.09787736945462167
23 31 0.09982053801087219
24 31 0.09982053801098596
1 32 0.11706385262238261
2 32 0.09989053278576676
3 32 0.09989053278578897
4 32 0.09636354098567801
5 32 0.09989053278577596
6 32 0.05231914907755092
7 32 0.09989053278578267
8 32 0.07675009519456363
9 32 0.09857231662881186
10 32 0.10476026895066315
11 32 0.055713600009519235
12 32 0.09989053278577502
13 32 0.08278229653176941
14 32 0.10476026895060142
15 32 0.09989052642571061
16 32 0.10476849930088228
17 32 0.09989053278581406
18 32 0.09989053278580308
19 32 0.026582052147317015
20 32 0.1047684993008765
21 32 0.09989053278577512
22 32 0.10469189005671026
23 32 0.10476849930086984
24 32 0.10476026895067958
1 33 0.08605774630046442
2 33 0.09707276075259
3 33 0.09952237763559185
4 33 0.0860577463005592
5 33 0.10260491116068748
6 33 0.09707276075252438
7 33 0.10230966374173844
8 33 0.09357498349998772
9 33 0.05040418835413954
10 33 0.09711452813950244
11 33 0.08593183422322762
12 33 0.08605762541183593
13 33 0.0861200655719514
14 33 0.08435635838022448
15 33 0.10279492733340378
16 33 0.07512954974521616
17 33 0.09949407270718316
18 33 0.019404728518333705
19 33 0.00983069651626746
20 33 0.039376942174127835
21 33 0.053876709948720125
22 33 0.06680628940656796
23 33 0.06698500158882642
24 33 0.10478804485492221


==> include/ErrorMatrixData_NNCons_Leaky2x5.dat <==
1 1 0.01607721920498406
2 1 0.0892179840357219
3 1 0.09704523757760786
4 1 0.033406565051453896
5 1 0.01227146715710603
6 1 0.046235054222036887
7 1 0.06701503942754172
8 1 0.026281046293399335
9 1 0.07184406924696063
10 1 0.05649389450206055
11 1 0.08593616578892149
12 1 0.05333483838114006
13 1 0.09704523757816386
14 1 0.0455114736691522
15 1 0.08986328191562354
16 1 0.03977533032148006
17 1 0.034929647217470716
18 1 0.05591965383993003
19 1 0.03960390428553495
20 1 0.0484029989753223
21 1 0.09704523757813543
22 1 0.0732649005212771
23 1 0.0748209516640106
24 1 0.05636081573895435
1 2 0.012826054451403834
2 2 0.02132166775379285
3 2 0.014044484306844351
4 2 0.021344511232961327
5 2 0.015826064060729728
6 2 0.011488411188717018
7 2 0.04141447570252488
8 2 0.008109651350417968
9 2 0.010389918160920164
10 2 0.02098964446885021
11 2 0.024351489087209077
12 2 0.02271118210067513
13 2 0.014044484306837024
14 2 0.008495097867799561
15 2 0.02072428157470707
16 2 0.041319220664247536
17 2 0.008269537925433168
18 2 0.008767950301226568
19 2 0.011671064760542249
20 2 0.03678661579615894
21 2 0.014044484306819482
22 2 0.0102414708321803
23 2 0.03448115268971563
24 2 0.008781188023595954
1 3 0.0042106797396659346
2 3 0.021321667753813278
3 3 0.018279865449797317
4 3 0.01450087544856471
5 3 0.017359721548783735
6 3 0.01959798696780668
7 3 0.0039029485620653004
8 3 0.008109651350422853
9 3 0.009423006532640388
10 3 0.02098964446897189
11 3 0.01293646277150784
12 3 0.013790506118444235
13 3 0.014044484306756422
14 3 0.02113887180416496
15 3 0.014822922157260665
16 3 0.003954567172120282
17 3 0.021254875970560416
18 3 0.020998525856599892
19 3 0.011671064760589545
20 3 0.006390124005701936
21 3 0.01827986545160365
22 3 0.020240216891860285
23 3 0.007616208177529837
24 3 0.02099171627762675
1 4 0.34172520234100395
2 4 0.14937239136736702
3 4 0.1526561439501226
4 4 0.30369806495117263
5 4 0.16073735047294568
6 4 0.16241691119922366
7 4 0.2107643108412304
8 4 0.31354936109151815
9 4 0.2225097625388296
10 4 0.00907683768273837
11 4 0.2901355315710537
12 4 0.29754442460130454
13 4 0.33631625774411933
14 4 0.3282043731429352
15 4 0.3064853053702921
16 4 0.21122507364988763
17 4 0.31966897383828247
18 4 0.3383832358307996
19 4 0.3468444838038121
20 4 0.23284883469727252
21 4 0.3363162577447642
22 4 0.3531706389192945
23 4 0.24365912428176104
24 4 0.2589828895211345
1 5 0.01375879503466182
2 5 0.02213072910191327
3 5 0.017807359018314095
4 5 0.022153236109269336
5 5 0.016715435284539337
6 5 0.045719604449114826
7 5 0.04191368549957475
8 5 0.009110017947164817
9 5 0.04425701346843347
10 5 0.009571888299955589
11 5 0.02511570355105852
12 5 0.02349973221135948
13 5 0.014959646734888477
14 5 0.009489960819341281
15 5 0.021542133695876542
16 5 0.04181999943004766
17 5 0.02074145558206908
18 5 0.17859924918185377
19 5 0.01262042542921904
20 5 0.037360540345889315
21 5 0.014959646734858945
22 5 0.0401214707698736
23 5 0.03509132916722424
24 5 0.21150954963700674
1 6 0.014220110275849018
2 6 0.022530776219472304
3 6 0.01546711438313908
4 6 0.022553116534074324
5 6 0.017155267150423592
6 6 0.012877797265407498
7 6 0.04216019176590602
8 6 0.020567927285546128
9 6 0.011803283797759079
10 6 0.19676872687856217
11 6 0.025493532310364886
12 6 0.023889617663529372
13 6 0.015412254598183628
14 6 0.00998204739806896
15 6 0.021946535854886595
16 6 0.04206728339652155
17 6 0.009811757812920208
18 6 0.16695473258939875
19 6 0.013089973333689997
20 6 0.0376440778950462
21 6 0.015412254598144548
22 6 0.011662108746907762
23 6 0.035392832399647634
24 6 0.036197681501020984
1 7 0.33776673365270016
2 7 0.3003200614902007
3 7 0.33217996674343364
4 7 0.30021863991634234
5 7 0.3246002617035369
6 7 0.3437696247369965
7 7 0.20845225366197026
8 7 0.35125095089344044
9 7 0.3485672008408585
10 7 0.357334492633052
11 7 0.2868268158630498
12 7 0.29414246506079456
13 7 0.3324259592707532
14 7 0.35668408035443483
15 7 0.3029707874548044
16 7 0.20890724708258845
17 7 0.3568979872124179
18 7 0.3571713300479031
19 7 0.3428214871095707
20 7 0.23025998498591388
21 7 0.33242595927069646
22 7 0.3491970402209199
23 7 0.24093461339904854
24 7 0.3566861224396047
1 8 0.04091453530415068
2 8 0.033884440089976486
3 8 0.04162557148220447
4 8 0.022447416953137123
5 8 0.014164970362283258
6 8 0.019100092965380178
7 8 0.015189081522206743
8 8 0.06830462444022442
9 8 0.01965376524924345
10 8 0.2961377934305825
11 8 0.031514412393195565
12 8 0.03265719776576056
13 8 0.017781589097893846
14 8 0.35692487994181477
15 8 0.30304114152401035
16 8 0.20904011307135645
17 8 0.3537316714998307
18 8 0.047944722033954806
19 8 0.04481513115717804
20 8 0.23049980983906862
21 8 0.015158753697576799
22 8 0.3495446488636731
23 8 0.24118658991530956
24 8 0.35687418346852373
1 9 0.20458698823271187
2 9 0.18403032503795919
3 9 0.20152138248426837
4 9 0.18397461814280058
5 9 0.19736152635324578
6 9 0.20788048919201363
7 9 0.13346131657174362
8 9 0.21443896642183052
9 9 0.21051237657913185
10 9 0.14049204845229127
11 9 0.17661730171894874
12 9 0.18063686654140554
13 9 0.20165637369571526
14 9 0.18192778344332494
15 9 0.18548619943732284
16 9 0.13371254417935763
17 9 0.21532157857785927
18 9 0.022963237496168257
19 9 0.2073603207286746
20 9 0.14549131546601596
21 9 0.201656373695706
22 9 0.2061634221964006
23 9 0.15137256187174208
24 9 0.19512861686161667
1 10 0.33758531568488886
2 10 0.30016006287743185
3 10 0.33200174592637954
4 10 0.30005869928012024
5 10 0.3244263777393731
6 10 0.34358477095379675
7 10 0.20834464307774608
8 10 0.3527983472021287
9 10 0.34837960074015756
10 10 0.05742095920522333
11 10 0.2866745284881248
12 10 0.2939859973888067
13 10 0.3322475976891136
14 10 0.10747653078982988
15 10 0.3028092735087725
16 10 0.2087993779203664
17 10 0.3572494379312323
18 10 0.17139012660894787
19 10 0.34263717603790356
20 10 0.23013996807049603
21 10 0.3322475976892271
22 10 0.3078974201599022
23 10 0.24080851544366147
24 10 0.20021177824562916
1 11 0.21122824509942262
2 11 0.18341829969472895
3 11 0.20947882807097973
4 11 0.18292756812901803
5 11 0.21016464028823334
6 11 0.19015058893897513
7 11 0.1433496233613202
8 11 0.2131938890404741
9 11 0.34837960074007635
10 11 0.3573823593063
11 11 0.19280405566693348
12 11 0.13637288481374865
13 11 0.3322475976891136
14 11 0.3566353608467394
15 11 0.10088314402629578
16 11 0.13513633074433606
17 11 0.058703424222608575
18 11 0.3573823593064056
19 11 0.2205353056766779
20 11 0.14604828538010195
21 11 0.12920882526282246
22 11 0.3490370990868483
23 11 0.16292470682441612
24 11 0.356592010605278
1 12 0.33699097064153566
2 12 0.2996832831645896
3 12 0.33140525944689064
4 12 0.2995847083251741
5 12 0.3234997024848089
6 12 0.34311841756962813
7 12 0.2079475908012849
8 12 0.35738235930627366
9 12 0.34837960074007635
10 12 0.3573823593063
11 12 0.2859703846522145
12 12 0.2926455291582363
13 12 0.3322475976894258
14 12 0.3566353608467394
15 12 0.30255673212958517
16 12 0.208054975617023
17 12 0.3570080830688521
18 12 0.3573823593063528
19 12 0.3416640782224975
20 12 0.22977639379602835
21 12 0.331939122467364
22 12 0.3490370990868483
23 12 0.24010084150046568
24 12 0.356592010605278
1 13 0.018169775847531655
2 13 0.022600650768147212
3 13 0.33158313874546386
4 13 0.01385011229228783
5 13 0.3236730560013615
6 13 0.34311841756960065
7 13 0.20805497561688702
8 13 0.00973881934016596
9 13 0.01176121280488962
10 13 0.35581877394169775
11 13 0.009084821696298873
12 13 0.013073836994974108
13 13 0.33242595927069646
14 13 0.009906559744891519
15 13 0.014209061407953527
16 13 0.20807406708059245
17 13 0.3570080830688521
18 13 0.35581877394161526
19 13 0.34184783199006835
20 13 0.005929098061188354
21 13 0.01758725366144187
22 13 0.3492250758057194
23 13 0.0355428811101981
24 13 0.35678431523560344
1 14 0.3366291262308315
2 14 0.0918086601420233
3 14 0.20109624769138834
4 14 0.09175190344012582
5 14 0.1967574556628175
6 14 0.1801817777376602
7 14 0.13304199927874588
8 14 0.21534756836754687
9 14 0.21040946671277905
10 14 0.21534756836796887
11 14 0.27719878244783047
12 14 0.17082675568381123
13 14 0.20155849581936292
14 14 0.21493786650165847
15 14 0.15207033267082037
16 14 0.13324194781988719
17 14 0.2151422920275412
18 14 0.2153475683681484
19 14 0.20135148058827462
20 14 0.14522477505627246
21 14 0.18303207831589907
22 14 0.19919833773038853
23 14 0.13051624050392363
24 14 0.21344364988974246
1 15 0.1020255625560883
2 15 0.07667823228887619
3 15 0.33140525944663457
4 15 0.299345340719528
5 15 0.323499702484895
6 15 0.13652099396324202
7 15 0.207947590801693
8 15 0.35738235930627366
9 15 0.34837960074007635
10 15 0.3573823593063
11 15 0.08302691797103992
12 15 0.2926455291583007
13 15 0.3322475976891136
14 15 0.3566353608467394
15 15 0.3024237872634763
16 15 0.2080549756170683
17 15 0.35700808306914267
18 15 0.35738235930627366
19 15 0.3416640782223871
20 15 0.2297763937960899
21 15 0.18923722700561182
22 15 0.25376028046482524
23 15 0.09679750102739809
24 15 0.3432125276204654
1 16 0.10198681278472316
2 16 0.10217149153336585
3 16 0.3312274819343508
4 16 0.09178682279485093
5 16 0.323326448141299
6 16 0.3429339365371415
7 16 0.20672768189194915
8 16 0.3571897122437955
9 16 0.3481921080350898
10 16 0.3571897122437955
11 16 0.08799540508226825
12 16 0.29248991696495463
13 16 0.3320693381713878
14 16 0.3564431415049559
15 16 0.06013531915776285
16 16 0.20794759080119418
17 16 0.3568156503123901
18 16 0.3571897122438747
19 16 0.3414804296308047
20 16 0.2296566522513396
21 16 0.33176103946960983
22 16 0.3488492299808689
23 16 0.23997521869364627
24 16 0.35639981608503324
1 17 0.3368099966503558
2 17 0.29952364855534025
3 17 0.33122748193409457
4 17 0.29942513006320454
5 17 0.3233264481415615
6 17 0.3429339365371415
7 17 0.20672768189231833
8 17 0.3571897122439275
9 17 0.3481921080350898
10 17 0.3571897122437955
11 17 0.28581858657492537
12 17 0.29248991696495463
13 17 0.3320693381710754
14 17 0.3564431415049559
15 17 0.3023954548951832
16 17 0.2079475908012849
17 17 0.35681565031260154
18 17 0.3571897122439275
19 17 0.3414804296308876
20 17 0.2296566522514012
21 17 0.3317610394771126
22 17 0.3488492299808689
23 17 0.23997521869362662
24 17 0.35639981608490096
1 18 0.18738861306172053
2 18 0.024014826883629103
3 18 0.8823059021440942
4 18 0.7742657539222837
5 18 0.20460368370612692
6 18 0.18822551111434746
7 18 0.07781347930681082
8 18 0.189822695740303
9 18 0.18859692949621545
10 18 0.18982269611811034
11 18 0.01182131878541659
12 18 0.012323929838859549
13 18 0.1863317247474239
14 18 0.18975116376576143
15 18 0.7330087229678716
16 18 0.04263324719105821
17 18 0.18978703052678123
18 18 0.18982270076054494
19 18 0.018192681212259476
20 18 0.038494165750912135
21 18 0.18628231731376474
22 18 0.18894768215257837
23 18 0.03616263884899862
24 18 0.18971349188076744
1 19 0.3324482146560041
2 19 0.009978257516312983
3 19 0.3267005272497571
4 19 0.29480830869942487
5 19 0.01632068568808065
6 19 0.3383509795527974
7 19 0.003309516352798192
8 19 0.35252191843455766
9 19 0.012320470313037735
10 19 0.35252764660583374
11 19 0.012047945571598495
12 19 0.009294488895754016
13 19 0.015901062693201462
14 19 0.35160161898167375
15 19 0.10062980993856718
16 19 0.12337705593963011
17 19 0.3521833518084584
18 19 0.3525979298367865
19 19 0.07293244330996362
20 19 0.009804432165226973
21 19 0.015969352133083037
22 19 0.3444348669262148
23 19 0.03586724728044277
24 19 0.146478134246038
1 20 0.33244821465611474
2 20 0.2950317106940813
3 20 0.3267005272494412
4 20 0.2948083086994885
5 20 0.3187041953750647
6 20 0.33835097955285287
7 20 0.2029653081635496
8 20 0.35252191843455766
9 20 0.3435103306583528
10 20 0.35252764660566005
11 20 0.2809854980155855
12 20 0.287568097088554
13 20 0.3271954973945524
14 20 0.3516016189815936
15 20 0.2975794374409919
16 20 0.20303870003665278
17 20 0.3521833518102171
18 20 0.3525979298367852
19 20 0.33689305689725474
20 20 0.2249320656917107
21 20 0.32726092226472525
22 20 0.3444348669260771
23 20 0.09741372988460108
24 20 0.35216413361134724
1 21 0.014095024363339537
2 21 0.010406290865148105
3 21 0.0010132524876602655
4 21 0.010396566918846162
5 21 0.012759278105890726
6 21 0.008180798513863996
7 21 0.0014376668518549796
8 21 0.016117248515647775
9 21 0.01522398291912963
10 21 0.00982518380373465
11 21 0.00905490743767201
12 21 0.009712389728867565
13 21 0.013625178419154782
14 21 0.016043104271751707
15 21 0.009851114715085263
16 21 0.009298067664960108
17 21 0.005950456745061228
18 21 0.005622967999817208
19 21 0.002663280590690098
20 21 0.010942021079022979
21 21 0.00217460200186137
22 21 0.009217100006062129
23 21 0.008268143019761531
24 21 0.016038801632259903
1 22 0.00493409919257104
2 22 0.008254453744000356
3 22 0.011214581515530675
4 22 0.008287799891484093
5 22 0.0007336917300062584
6 22 0.015091397429909614
7 22 0.01111160427840674
8 22 0.000262509003848832
9 22 0.009200016614111295
10 22 0.0004660266468752283
11 22 0.005861365698186294
12 22 0.010136485252865146
13 22 0.009634800241579367
14 22 0.009211208034907159
15 22 0.01101843030017613
16 22 0.0016987845545666236
17 22 0.01650266066421735
18 22 0.009260533561621598
19 22 0.015011204896271613
20 22 0.003795534287145186
21 22 0.0009441646098418133
22 22 0.015638528874546642
23 22 0.004848887962003667
24 22 0.020991716277674266
1 23 0.012826054451433144
2 23 0.014543907825946611
3 23 0.009636038916023937
4 23 0.008927194781007897
5 23 0.013050175824881771
6 23 0.014432204223834955
7 23 0.010053192385065746
8 23 0.008109651350405978
9 23 0.020190386102113544
10 23 0.020989644468907054
11 23 0.009652576806095992
12 23 0.040690386633594144
13 23 0.014249773850700143
14 23 0.016704591267051372
15 23 0.014853842369466186
16 23 0.023548302508565877
17 23 0.008269537925428283
18 23 0.021024442830610335
19 23 0.019531009376282826
20 23 0.030987366745235834
21 23 0.01830800103051855
22 23 0.015933296911828432
23 23 0.005058814918135868
24 23 0.016578309776049016
1 24 0.0813125449589682
2 24 0.08177109238567049
3 24 0.17844193981098644
4 24 0.1765787562340228
5 24 0.17836021304122457
6 24 0.1781392675127147
7 24 0.14320724099055396
8 24 0.1447734239397095
9 24 0.3546689584638288
10 24 0.3221686130228653
11 24 0.15008305906552352
12 24 0.13055872990571787
13 24 0.011950890814529505
14 24 0.31097477565025894
15 24 0.17689486871429236
16 24 0.14933129585515942
17 24 0.17705022998828826
18 24 0.026944531114087816
19 24 0.09427127360760405
20 24 0.15868385625834147
21 24 0.10241367348961167
22 24 0.3551077828071537
23 24 0.1297292451573493
24 24 0.016657230697948777
1 25 0.013309165305579018
2 25 0.0030715095785915913
3 25 0.018014828663799998
4 25 0.010536797878642146
5 25 0.01710031184852734
6 25 0.014858713928925793
7 25 0.0037281342300530262
8 25 0.009069199641343229
9 25 0.019912823870962715
10 25 0.020708106728463793
11 25 0.01270431137613226
12 25 7.417752086125162e-6
13 25 0.015368361659738872
14 25 0.009334326997301634
15 25 0.02119389594527088
16 25 0.0037794154804022817
17 25 0.016261552345455454
18 25 0.013453092898175978
19 25 0.01925834144991967
20 25 0.010835914247540712
21 25 0.014557889957516057
22 25 0.009480141885507498
23 25 0.0008710081074585485
24 25 0.013118331578872322
1 26 0.006374015339818406
2 26 0.009593946159292432
3 26 0.0017353447217973716
4 26 0.13066904700546322
5 26 0.0029147456433109564
6 26 0.15228947721330888
7 26 0.010425164750628824
8 26 0.00937520239132561
9 26 0.00873531174306974
10 26 0.09900253013678106
11 26 0.005556677773431717
12 26 0.0012869142127827082
13 26 0.00867865554030467
14 26 0.02041679059821444
15 26 0.0070026862641257015
16 26 0.010564617450882885
17 26 0.1246831611827166
18 26 0.03238478468983064
19 26 0.012879674172477484
20 26 0.0008594749836152715
21 26 0.004148106456290046
22 26 0.019538856509452085
23 26 0.07285385362217778
24 26 0.020411779232510474
1 27 0.3371720482643808
2 27 0.29984300907814865
3 27 0.3315831387453501
4 27 0.08002317628071368
5 27 0.3236730560006665
6 27 0.09258271792387221
7 27 0.208054975616955
8 27 0.35581877394168515
9 27 0.3485672008408585
10 27 0.35581877394455436
11 27 0.2861222695030681
12 27 0.29280123033015093
13 27 0.33242595927069646
14 27 0.35682769031291656
15 27 0.3027181016169409
16 27 0.043604186762265226
17 27 0.09659130435160798
18 27 0.3558187739417502
19 27 0.34184783199006835
20 27 0.05991549975897037
21 27 0.3321173074293293
22 27 0.34922507580580037
23 27 0.06288672163677148
24 27 0.35678431523560344
1 28 0.013294116764753117
2 28 0.021727699072412232
3 28 0.01450373018361617
4 28 0.021750373798929523
5 28 0.01627237428392503
6 28 0.011966125881078593
7 28 0.04166511746751067
8 28 0.008611632356497978
9 28 0.010875539693765202
10 28 0.2114952249063785
11 28 0.024735028285947536
12 28 0.023106926337626232
13 28 0.0145037301834674
14 28 0.008994318425358694
15 28 0.021134721790161404
16 28 0.04157064918548525
17 28 0.008770374107810897
18 28 0.009265215598059928
19 28 0.012147463028304495
20 28 0.03707472413763713
21 28 0.014503730183516694
22 28 0.010728159547265914
23 28 0.034787440669421965
24 28 0.009278358433842948
1 29 0.014312483236115447
2 29 0.022600650768144437
3 29 0.18360472227484714
4 29 0.0226575694715081
5 29 0.1785284391130152
6 29 0.1971820815878198
7 29 0.05317275690645651
8 29 0.19414700581955593
9 29 0.1929530031030751
10 29 0.21088323128332576
11 29 0.17930380016354072
12 29 0.024149916392906534
13 29 0.17153974152417606
14 29 0.19405530538480004
15 29 0.02196665375931295
16 29 0.054119805353716965
17 29 0.21231693722474043
18 29 0.2094722531979133
19 29 0.1513625480948112
20 29 0.15831930028817026
21 29 0.1902777800797896
22 29 0.20768188786751496
23 29 0.16283120215067742
24 29 0.21082647181534264
1 30 0.0927841557157543
2 30 0.08177089817300232
3 30 0.09121301030992335
4 30 0.08174127473156131
5 30 0.0889110877503993
6 30 0.09450626000538695
7 30 0.08599919802228798
8 30 0.07888355773418634
9 30 0.16609221938199686
10 30 0.15344024679334572
11 30 0.10165123778263441
12 30 0.1287651832880065
13 30 0.02086210123929516
14 30 0.2172113306072102
15 30 0.08255042052113479
16 30 0.054932784971374105
17 30 0.0986393535370984
18 30 0.18407227527108921
19 30 0.09427127360760941
20 30 0.061193116096275174
21 30 0.14260989967460702
22 30 0.21950642828872036
23 30 0.1297321663640107
24 30 0.1680197575827413
1 31 0.09081484714469645
2 31 0.0800535993619168
3 31 0.0892032388839839
4 31 0.08002517582072635
5 31 0.086922304591852
6 31 0.09258291213655015
7 31 0.053638759980709994
8 31 0.09669932600833775
9 31 0.09410090202889997
10 31 0.09669932600900205
11 31 0.07609995616306797
12 31 0.07802425728152418
13 31 0.0894460701336719
14 31 0.09648353749452632
15 31 0.08088197486477355
16 31 0.05366961931351941
17 31 0.09659130435160798
18 31 0.09669932600904205
19 31 0.09216325076509735
20 31 0.05991559686531178
21 31 0.08935726489198359
22 31 0.09429088284101406
23 31 0.06288672163675901
24 31 0.09647122027728791
1 32 0.018238338661426434
2 32 0.013934330594682631
3 32 0.015427346326410074
4 32 0.18406065146395517
5 32 0.017116567064296095
6 32 0.14048305871012734
7 32 0.05378339906268645
8 32 0.09691537277162461
9 32 0.14573695133315923
10 32 0.09668551095114922
11 32 0.07634661220737463
12 32 0.07845602660938858
13 32 0.14403131579320683
14 32 0.1819387767635177
15 32 0.08370898861766392
16 32 0.11158921607638399
17 32 0.2158120600822535
18 32 0.09663841978254702
19 32 0.09249703553999714
20 32 0.145549802028211
21 32 0.20088524964656662
22 32 0.20624718705519557
23 32 0.15143522138742005
24 32 0.1619732711260943
1 33 0.21998789334379454
2 33 0.1937565624439465
3 33 0.15312534076719897
4 33 0.16689841585543216
5 33 0.14977796301250834
6 33 0.12585977191327624
7 33 0.10074659632277348
8 33 0.16359636281453602
9 33 0.16031078300136142
10 33 0.16359636281449008
11 33 0.19167833294465386
12 33 0.1367074384870765
13 33 0.15348197055101748
14 33 0.1638047180913415
15 33 0.1803337938069702
16 33 0.024526237005357
17 33 0.0965910664905779
18 33 0.16359636281454354
19 33 0.1574683073023347
20 33 0.059915499758929514
21 33 0.18339115403967565
22 33 0.18311997039552452
23 33 0.09123523160854274
24 33 0.16763778995187248


==> include/ErrorMatrixData_NNCons_RELU2x5.dat <==
1 1 0.06783719665841303
2 1 0.11680042419091663
3 1 0.06685199676979314
4 1 0.017231987223412126
5 1 0.08607343812380197
6 1 0.05232125773946272
7 1 0.043302763395016264
8 1 0.03196711801263641
9 1 0.013019960619377269
10 1 0.033894471721128916
11 1 0.0057855574910092855
12 1 0.06121119501601058
13 1 0.00935985204581602
14 1 0.013078476933905847
15 1 0.03207222892562678
16 1 0.007570787007598945
17 1 0.16354904762018485
18 1 0.06685199676979314
19 1 0.12071083577877495
20 1 0.030177951999689867
21 1 0.1258254540685657
22 1 0.011356883948330676
23 1 0.02900989587214564
24 1 0.016493893051443997
1 2 0.027919516557397994
2 2 0.015932440155541183
3 2 0.11143598550825817
4 2 0.06316297975647234
5 2 0.0428261453689643
6 2 0.056196705312343775
7 2 0.0576478031884351
8 2 0.06654031230312202
9 2 0.15677627638037583
10 2 0.03941492861240703
11 2 0.17492329887224534
12 2 0.02345214965437581
13 2 0.17502469493420736
14 2 0.09804604960909469
15 2 0.07865666885141807
16 2 0.07470591128047543
17 2 0.01968472441961966
18 2 0.03342823763140501
19 2 0.058322526358379534
20 2 0.09756832278322547
21 2 0.02235006939418588
22 2 0.01811178306276795
23 2 0.03450288796401608
24 2 0.05595836081058403
1 3 0.021709569489683833
2 3 0.015978181284142412
3 3 0.12932097308728896
4 3 0.039357404522216546
5 3 0.07973450137038535
6 3 0.05488438957309394
7 3 0.05764780318844642
8 3 0.07168173773564501
9 3 0.16114923614817112
10 3 0.03852323294155746
11 3 0.1749232988722358
12 3 0.023073122154845027
13 3 0.1447252865512918
14 3 0.08589295631512162
15 3 0.055481588061946696
16 3 0.06499171758081738
17 3 0.019170477058305213
18 3 0.05908275243693639
19 3 0.05663268091180762
20 3 0.08512561679293729
21 3 0.033595948765358485
22 3 0.02347683355333463
23 3 0.08140683312929659
24 3 0.05439862100018811
1 4 0.0794926434044975
2 4 0.07046330605514273
3 4 0.11892655841262476
4 4 0.07588789606452995
5 4 0.06942806996914994
6 4 0.009997641968711057
7 4 0.07826250614568334
8 4 0.07889048740138725
9 4 0.20756462389383915
10 4 0.1372094160140257
11 4 0.22446557704747544
12 4 0.02677846748649751
13 4 0.2186063871511474
14 4 0.07897877473237125
15 4 0.08047671983629474
16 4 0.08219118372205417
17 4 0.15490354925274527
18 4 0.223063415219031
19 4 0.08012389535451052
20 4 0.07797930322784416
21 4 0.08588369514640612
22 4 0.2174313023625397
23 4 0.08385151781499556
24 4 0.0067044071246852854
1 5 0.0977092176472385
2 5 0.047410605901709146
3 5 0.17239000647366853
4 5 0.05784409654122458
5 5 0.07793644356032864
6 5 0.008953875113786092
7 5 0.054319268348876903
8 5 0.079509091366887
9 5 0.06203865554842669
10 5 0.10057559874738398
11 5 0.1735075186800401
12 5 0.00223624012223822
13 5 0.002077203035994124
14 5 0.04293267422384367
15 5 0.028515689686858026
16 5 0.09907677355104394
17 5 0.015602251826266844
18 5 0.10071621569150846
19 5 0.05551541709664476
20 5 0.07611107992191604
21 5 0.04181371113886412
22 5 0.036415588811511634
23 5 0.03235542106551015
24 5 0.07436560214502366
1 6 0.09733407783018433
2 6 0.07942416883702408
3 6 0.14128917647016936
4 6 0.014995608681565908
5 6 0.06735041255719543
6 6 0.09450371814425762
7 6 0.008133634296312503
8 6 0.09731992014295032
9 6 0.1395819897174131
10 6 0.018118704011926057
11 6 0.03833771713751588
12 6 0.09507507949615002
13 6 0.1668892703312106
14 6 0.0972614209255458
15 6 0.09675035318395642
16 6 0.009749698785195493
17 6 0.13640539850525557
18 6 0.17214714515949714
19 6 0.053889530594829926
20 6 0.15507238682791108
21 6 0.097319920142937
22 6 0.16934860063194446
23 6 0.019964495923766368
24 6 0.0595633854590884
1 7 0.0805044623928382
2 7 0.0615299252789774
3 7 0.22199590918239892
4 7 0.0804775182369661
5 7 0.07943203078523169
6 7 0.0722658267293162
7 7 0.04749787646441167
8 7 0.08047671983622462
9 7 0.22585676139591074
10 7 0.19979955042375994
11 7 0.22148718331951692
12 7 0.07393412859817666
13 7 0.2129167030188705
14 7 0.08030645613161157
15 7 0.07881846486353788
16 7 0.08052130115106343
17 7 0.15546329682985174
18 7 0.22278531253054445
19 7 0.033272634095028404
20 7 0.0773671177343126
21 7 0.08047671983621624
22 7 0.21753380050200977
23 7 0.08053419819323035
24 7 0.060685889147148064
1 8 0.0734282014337034
2 8 0.007188540150818712
3 8 0.09994353892472163
4 8 0.015714690680921503
5 8 0.008292717734665958
6 8 0.004442018142069681
7 8 0.008718749339351524
8 8 0.01800919132587473
9 8 0.22384829681199592
10 8 0.19774545836148802
11 8 0.21947098384770986
12 8 0.039035407096727676
13 8 0.21088605596298735
14 8 0.059076318463551575
15 8 0.05348740959050437
16 8 0.022029352750560185
17 8 0.15331356692737996
18 8 0.22077124766917794
19 8 0.021981173181505567
20 8 0.05371111688415755
21 8 0.07801235644836027
22 8 0.04665225884452501
23 8 0.047160670769761666
24 8 0.06364279859920578
1 9 0.05701113251130563
2 9 0.04862411267666997
3 9 0.13739578287938473
4 9 0.05690288474349052
5 9 0.056577360386194056
6 9 0.05370173258427341
7 9 0.05845303696472067
8 9 0.05699468193739329
9 9 0.13954384092845762
10 9 0.12502271811160132
11 9 0.13711266009008352
12 9 0.05437327557658714
13 9 0.13233982992873394
14 9 0.0569266980757637
15 9 0.056332043653026534
16 9 0.05702111715262381
17 9 0.1001438297640474
18 9 0.13783507301942086
19 9 0.034193074359214204
20 9 0.0777161467679969
21 9 0.056994681937379194
22 9 0.1349117872189089
23 9 0.05702876438713764
24 9 0.0482184594755215
1 10 0.08047671983616736
2 10 0.061107044238719585
3 10 0.22192447429879097
4 10 0.08004227916683232
5 10 0.07939115680362976
6 10 0.07222712949334623
7 10 0.05956338545914567
8 10 0.08043552781242107
9 10 0.22578410946541846
10 10 0.19973509846929277
11 10 0.22141590875067135
12 10 0.07389492540288702
13 10 0.21284812744830026
14 10 0.08026531595441297
15 10 0.07877777759201059
16 10 0.08049355360505316
17 10 0.15541269858539866
18 10 0.22271362885895898
19 10 0.03293486784731066
20 10 0.0556702652724507
21 10 0.08043552781243073
22 10 0.2174637713577396
23 10 0.08050644682578997
24 10 0.06023446685018767
1 11 0.08047671983611171
2 11 0.061107044238721
3 11 0.2197955636494766
4 11 0.07798446311006876
5 11 0.07699974072268038
6 11 0.09412926615250916
7 11 0.05956338545906431
8 11 0.06746028443551028
9 11 0.22578410946534178
10 11 0.1975822236960719
11 11 0.21928649872517653
12 11 0.05268232330335956
13 11 0.210709972705769
14 11 0.021849993250977015
15 11 0.045898911009189115
16 11 0.018768962719366206
17 11 0.1531935732012766
18 11 0.22058548891422508
19 11 0.0226112387515581
20 11 0.07124626866197514
21 11 0.08043552781242662
22 11 0.12072810537142478
23 11 0.025671437831684525
24 11 0.060234466850011964
1 12 0.08047671983614846
2 12 0.06110704423862389
3 12 0.2219235576433011
4 12 0.08043552781242196
5 12 0.07938973426318761
6 12 0.05956338545891611
7 12 0.06023446684994211
8 12 0.07999996232087317
9 12 0.22578410946543376
10 12 0.1997341797445684
11 12 0.2214149920536493
12 12 0.07385573410269403
13 12 0.21284721001290258
14 12 0.08019644361820151
15 12 0.07873728986899962
16 12 0.08043552781244216
17 12 0.15541177337247752
18 12 0.22271271226741676
19 12 0.03213696101950552
20 12 0.07987398345233636
21 12 0.08043552781243059
22 12 0.21728604280201178
23 12 0.08047671983624784
24 12 0.008133634296331557
1 13 0.032686748140781596
2 13 0.02528321337158651
3 13 0.2198670682120042
4 13 0.07801235644841584
5 13 0.09697411558588032
6 13 0.09414049126089918
7 13 0.09414049126089996
8 13 0.05746796408602471
9 13 0.22373255865982505
10 13 0.13361700772136426
11 13 0.12293083968485918
12 13 0.008788754015368161
13 13 0.21077862055611854
14 13 0.0008809246763196721
15 13 0.07551537745082382
16 13 0.07801235644834202
17 13 0.10360491497358193
18 13 0.15059513160140442
19 13 0.06881929072951268
20 13 0.07391810333585264
21 13 0.07801235644838943
22 13 0.15393284426578535
23 13 0.010286276017223761
24 13 0.019249352600373637
1 14 0.05586212994830017
2 14 0.008133634296390295
3 14 0.13669882324669821
4 14 0.05584545872619828
5 14 0.05082865530043634
6 14 0.0593421774643302
7 14 0.008736036970261873
8 14 0.0550835736343802
9 14 0.13802063238473172
10 14 0.11846809120975521
11 14 0.1364150804860214
12 14 0.09178316585068957
13 14 0.12087201315257959
14 14 0.05545118380516541
15 14 0.04655343978196659
16 14 0.05584545872618442
17 14 0.09933044423846815
18 14 0.1371390694647054
19 14 0.1905462334900938
20 14 0.07294525623122763
21 14 0.056689021587737504
22 14 0.1341105684800572
23 14 0.05586212994822608
24 14 0.06001768655485583
1 15 0.07801043045965958
2 15 0.006316387733003748
3 15 0.2197937282469674
4 15 0.07798253706667044
5 15 0.06716394059851756
6 15 0.004418173919431931
7 15 0.019305914219979126
8 15 0.07491236705233731
9 15 0.22365571861993336
10 15 0.19756638678241556
11 15 0.2192846632319753
12 15 0.07385573410269333
13 15 0.21068322343239784
14 15 0.07734096625973272
15 15 0.058564558706238744
16 15 0.07798253706674196
17 15 0.1531917190048639
18 15 0.22058365365172225
19 15 0.016897318876715646
20 15 0.07987398345227723
21 15 0.0800213702984762
22 15 0.21515157907914564
23 15 0.0780104304595325
24 15 0.0054620893045338945
1 16 0.07798350024371699
2 16 0.060685889147282235
3 16 0.2197231640187532
4 16 0.07795561505548988
5 16 0.06672558377366158
6 16 0.008893224846402856
7 16 0.03740935607478217
8 16 0.07756971459187495
9 16 0.2175656575994374
10 16 0.15895791040226026
11 16 0.2192142591712001
12 16 0.07381655469382734
13 16 0.14006096594395928
14 16 0.07686074769488505
15 16 0.05816111245450747
16 16 0.07795561505542571
17 16 0.15314196906816985
18 16 0.2205128408641253
19 16 0.017028339940859623
20 16 0.07983297494549246
21 16 0.07957583625950554
22 16 0.2150824749345163
23 16 0.07798350024371711
24 16 0.008439906193950492
1 17 0.11120396622571098
2 17 0.09659782507745013
3 17 0.24340984886782732
4 17 0.11117703024099149
5 17 0.08669938206452964
6 17 0.09659106073192558
7 17 0.07770769597114226
8 17 0.11089219362260043
9 17 0.25219986787323
10 17 0.2269325495970365
11 17 0.24308998022689018
12 17 0.10687119808192615
13 17 0.21277865631266607
14 17 0.10908357042853617
15 17 0.11006631841301838
16 17 0.11117703024097028
17 17 0.15536119113208208
18 17 0.24922084568366545
19 17 0.07676694889197347
20 17 0.11080980508403328
21 17 0.1111770302410339
22 17 0.24049270434661751
23 17 0.11120396622568977
24 17 0.09705686929453664
1 18 0.0757639357097539
2 18 0.05870302315925108
3 18 0.09533778883238853
4 18 0.07545516613912576
5 18 0.09627580474219055
6 18 0.05665920866728574
7 18 0.008001025529554673
8 18 0.00356197754458204
9 18 0.031854001417988664
10 18 0.14139651742239395
11 18 0.1497741000450537
12 18 0.07250204900043014
13 18 0.1524434700743295
14 18 0.075798501949813
15 18 0.002237225538542442
16 18 0.02824011153517758
17 18 0.022536609159465426
18 18 0.1433763712193222
19 18 0.07014789715338857
20 18 0.09642227034139494
21 18 0.07554017444578351
22 18 0.1679911050323153
23 18 0.03282842689190735
24 18 0.07020894692782056
1 19 0.05689795416908927
2 19 0.00798447701154708
3 19 0.15204537788012723
4 19 0.09693237392583987
5 19 0.036362844464000066
6 19 0.02381612933484037
7 19 0.03612995437462008
8 19 0.07552771702444938
9 19 0.1730414693596387
10 19 0.1975813038776345
11 19 0.21928558112620075
12 19 0.010532805113921795
13 19 0.05565712096164799
14 19 0.06626649734328972
15 19 0.020060343569361372
16 19 0.09693237392583531
17 19 0.10080462963696829
18 19 0.07753791773523344
19 19 0.09311469901840863
20 19 0.051464679742587616
21 19 0.04402277173230207
22 19 0.049857553675682564
23 19 0.07765512809073163
24 19 0.011436223277978996
1 20 0.10964535015329291
2 20 0.09590346874031679
3 20 0.24528374556921412
4 20 0.1076103379326123
5 20 0.10690870575648466
6 20 0.09523460284159221
7 20 0.09521066324252107
8 20 0.10727953167206924
9 20 0.2505684306432049
10 20 0.22529620613775572
11 20 0.2463071319099209
12 20 0.10317493725590392
13 20 0.237956868437352
14 20 0.10734853117992846
15 20 0.10836589205504166
16 20 0.10756969453386851
17 20 0.18229644308838092
18 20 0.2460164148610069
19 20 0.035216125665672324
20 20 0.10918466747635364
21 20 0.10957248968436478
22 20 0.2424162216237166
23 20 0.10962214062570837
24 20 0.0958174343351498
1 21 0.08606710608026447
2 21 0.054322908641617484
3 21 0.17168782288250384
4 21 0.05645077427819789
5 21 0.09694652572150908
6 21 0.028100659064082656
7 21 0.022465003131720174
8 21 0.09715612613709157
9 21 0.1737457973896952
10 21 0.1598738991070715
11 21 0.04085107941017485
12 21 0.005384792603952082
13 21 0.10332186560036183
14 21 0.09722362500519943
15 21 0.04664361293096486
16 21 0.09730576700730842
17 21 0.08276539438767294
18 21 0.029593467166837417
19 21 0.016474424299116386
20 21 0.09648417750333815
21 21 0.05645077427819656
22 21 0.03847567752631331
23 21 0.09731992014294488
24 21 0.05431926834887224
1 22 0.0751931553520846
2 22 0.03355832703148898
3 22 0.01889598026739603
4 22 0.05815533682746854
5 22 0.08003125896621842
6 22 0.05619670531233978
7 22 0.05764780318843532
8 22 0.09753049216406207
9 22 0.17445318789750708
10 22 0.03564250637353661
11 22 0.01957370903824951
12 22 0.05909101354740853
13 22 0.0489829204958685
14 22 0.0039039068191386583
15 22 0.09727257274744705
16 22 0.00501954641657254
17 22 0.08527537968480559
18 22 0.17340628199496488
19 22 0.00426327779552782
20 22 0.07199397378946215
21 22 0.03733965035518105
22 22 0.17126180496496834
23 22 0.020505487565476432
24 22 0.055958360810585805
1 23 0.03888804546852498
2 23 0.0381876187925404
3 23 0.06270129063093455
4 23 0.01118353084608037
5 23 0.015094860527081089
6 23 0.04687464939663055
7 23 0.047960893964457796
8 23 0.029282528926963813
9 23 0.15912914016508029
10 23 0.03918269038844613
11 23 0.026799514025492188
12 23 0.046579765942568296
13 23 0.1750246949341856
14 23 0.042399171934088375
15 23 0.01902314924439219
16 23 0.04662553513478773
17 23 0.08376154093247168
18 23 0.17366649737968953
19 23 0.05832252635838375
20 23 0.01685329773212385
21 23 0.022106333146539647
22 23 0.06034543198192999
23 23 0.057620468131082125
24 23 0.02111396417372391
1 24 0.030193375508159148
2 24 0.02324419456424099
3 24 0.22375325796850454
4 24 0.090429636363665
5 24 0.08043552781243458
6 24 0.06655362044054423
7 24 0.05458477543386561
8 24 0.08135084559751905
9 24 0.20756462389383426
10 24 0.20002340773806576
11 24 0.09043528426165291
12 24 0.05519959791721641
13 24 0.20629482737865082
14 24 0.07944142147739955
15 24 0.04843577098584195
16 24 0.0846638975136514
17 24 0.15599481411865124
18 24 0.22563537451418883
19 24 0.08589023777946656
20 24 0.08096337372342817
21 24 0.10016372672370698
22 24 0.21987275246685245
23 24 0.08385247235246956
24 24 0.07830303661846232
1 25 0.02201748581088836
2 25 0.09451308891753252
3 25 0.014090035924812394
4 25 0.054769760283171376
5 25 0.0804767198361021
6 25 0.05455813979336788
7 25 0.05595836081058514
8 25 0.008995897553768728
9 25 0.010065922641890768
10 25 0.16055539698490084
11 25 0.037953702451630766
12 25 0.09627276421912234
13 25 0.09395660324768684
14 25 0.09768329378936302
15 25 0.0971089885751868
16 25 0.0990927049397764
17 25 0.03897328350227092
18 25 0.12383861465841428
19 25 0.01874433986351698
20 25 0.002342537838962544
21 25 0.02156101901763985
22 25 0.16994174164344167
23 25 0.09867892438141235
24 25 0.006097770667349067
1 26 0.05646981015192987
2 26 0.09415178674242053
3 26 0.1717258967626223
4 26 0.0564602906766416
5 26 0.09696056217724236
6 26 0.09412926615250905
7 26 0.05383360303024598
8 26 0.09173759715315588
9 26 0.17378453309385766
10 26 0.15990817374328037
11 26 0.011843005599549317
12 26 0.019034736662981944
13 26 0.0013801178792682833
14 26 0.07436735306348108
15 26 0.09673644744441612
16 26 0.007729271685186223
17 26 0.1364049097854202
18 26 0.17214665643626237
19 26 0.053878058370470994
20 26 0.03247368285278612
21 26 0.0069356666220548036
22 26 0.1692538823708971
23 26 0.02038154989794383
24 26 0.014513240965607022
1 27 0.08050446239286993
2 27 0.061529925279114085
3 27 0.22199499223787295
4 27 0.08047671983616668
5 27 0.07703934620780242
6 27 0.060685889147227536
7 27 0.06068588914722613
8 27 0.0800410216805523
9 27 0.22585676139593863
10 27 0.19979863141037396
11 27 0.2214862663334655
12 27 0.0526824914964757
13 27 0.21291578529487654
14 27 0.07784944292685503
15 27 0.0787779648183652
16 27 0.0804767198361011
17 27 0.15546237132961324
18 27 0.22278439564998334
19 27 0.022311079648346
20 27 0.07991500444716443
21 27 0.0804767198360319
22 27 0.2173560159565783
23 27 0.08050446239285115
24 27 0.0606858891472373
1 28 0.02959910415778655
2 28 0.057178108178393916
3 28 0.1730915018879018
4 28 0.10202483529130424
5 28 0.026216676493623914
6 28 0.09655614020060699
7 28 0.05595836081058181
8 28 0.0788904874013543
9 28 0.20756462389383634
10 28 0.03314996045761198
11 28 0.17421387313194114
12 28 0.09626295294780307
13 28 0.022725334143546938
14 28 0.023524589460313994
15 28 0.056416610726838456
16 28 0.024508362434070466
17 28 0.13730664932666947
18 28 0.15436255832395485
19 28 0.013343159231238966
20 28 0.002212392555391296
21 28 0.01783816455884324
22 28 0.15525786042410322
23 28 0.08140587346806621
24 28 0.04927394370987925
1 29 0.08377726083337311
2 29 0.0705403406506486
3 29 0.10128348260134445
4 29 0.07399222243099857
5 29 0.034741280245301154
6 29 0.026847580391616277
7 29 0.04057043934349336
8 29 0.09718434069634241
9 29 0.10649017502504943
10 29 0.13815661527000725
11 29 0.1454568738508751
12 29 0.07183572998713514
13 29 0.03151585940443913
14 29 0.074939039087802
15 29 0.08778132664975546
16 29 0.08005777917876233
17 29 0.11952128815583371
18 29 0.14585798843887707
19 29 0.04408679105088287
20 29 0.08635284869425441
21 29 0.07890400570532019
22 29 0.14415405191940486
23 29 0.07507455531052695
24 29 0.0705075002111519
1 30 0.05767012626039632
2 30 0.023238405591902444
3 30 0.08990240678435713
4 30 0.056161217502528546
5 30 0.053743367230066424
6 30 0.053564734776276934
7 30 0.05458487254020458
8 30 0.053961019650569896
9 30 0.090455659122247
10 30 0.0839343622612616
11 30 0.09043528426165291
12 30 0.05342553201392181
13 30 0.09048321649141058
14 30 0.05409332498278907
15 30 0.053911402181446605
16 30 0.05476205394420125
17 30 0.07291248436487092
18 30 0.0898411654969578
19 30 0.05505912279993867
20 30 0.05386748665120754
21 30 0.058536226767421054
22 30 0.08838913639659034
23 30 0.05456565809866421
24 30 0.053397031426740696
1 31 0.05375675076083568
2 31 0.05316430007364402
3 31 0.0889237990815798
4 31 0.053750057919646314
5 31 0.053580176629092986
6 31 0.053176225647285504
7 31 0.05317622564728566
8 31 0.053679294614934286
9 31 0.08989696367846918
10 31 0.08333728491937939
11 31 0.08879543064732409
12 31 0.0526824914964757
13 31 0.08663718276416278
14 31 0.05371111688418858
15 31 0.052302579796777326
16 31 0.0537500579196281
17 31 0.0722267059061257
18 31 0.08912270184856129
19 31 0.05352066491980381
20 31 0.05365883008264723
21 31 0.053750057919636475
22 31 0.08775522084242027
23 31 0.05375665365445853
24 31 0.053176225647274256
1 32 0.07811731851967413
2 32 0.007196115870408512
3 32 0.10518927478834467
4 32 0.05375694343310189
5 32 0.0535870459440204
6 32 0.0044353974964839935
7 32 0.008726405588827861
8 32 0.018004026287003164
9 32 0.12708726524929628
10 32 0.11077708622503105
11 32 0.12412737407076943
12 32 0.011338365916956736
13 32 0.11888691500801435
14 32 0.05907139916612128
15 32 0.05348740959050437
16 32 0.05376750946262047
17 32 0.08225070779181343
18 32 0.12491784104435863
19 32 0.022162082901379637
20 32 0.05371121399049652
21 32 0.05375675076085256
22 32 0.08781763914579024
23 32 0.05377062195606365
24 32 0.05317028149315767
1 33 0.03638499001252751
2 33 0.05534230313002361
3 33 0.09861574527222874
4 33 0.03637249594047838
5 33 0.04215535639665606
6 33 0.0680610567715634
7 33 0.054712721887512916
8 33 0.03727954548529433
9 33 0.10217782459418498
10 33 0.09985252189766256
11 33 0.09839461209662229
12 33 0.05268249149647636
13 33 0.11256762321572619
14 33 0.03469688686568481
15 33 0.047297596609144454
16 33 0.03637249594049055
17 33 0.06959283336670352
18 33 0.09895886546209609
19 33 0.022688367130233006
20 33 0.03402934963451468
21 33 0.03477831982442951
22 33 0.09659892991656308
23 33 0.03638499001268283
24 33 0.05494785387755627


==> include/ErrorMatrixData_NNcons15.dat <==
1 1 0.07951380574873212
2 1 0.016271863344372584
3 1 0.005551447812889521
4 1 0.021505167439535455
5 1 0.036209527724139434
6 1 0.15468407982447552
7 1 0.16215277456524202
8 1 0.018759791038617024
9 1 0.02669961658429365
10 1 0.1428360902900474
11 1 0.0034981662926139023
12 1 0.07938079930881425
13 1 0.03654141298692348
14 1 0.08188906299444465
15 1 0.0365907390522926
16 1 0.03495434484339377
17 1 0.06927340258076553
18 1 0.025060816739878256
19 1 0.03887503425832328
20 1 0.012725487468664198
21 1 0.08528701846110742
22 1 0.02912368135105403
23 1 0.04181075706430404
24 1 0.06277157841013192
1 2 0.0029333529583059903
2 2 0.07419983467593383
3 2 0.009860020091891242
4 2 0.16695340684526316
5 2 0.010719781273974327
6 2 0.012083812390254467
7 2 0.012361211468967737
8 2 0.0058723091662584714
9 2 0.0062434093077963215
10 2 0.009086970109125847
11 2 0.00585770036092792
12 2 0.00109484164062712
13 2 0.0135562535677346
14 2 0.003043004268241223
15 2 0.0545549289879973
16 2 0.016549955543079697
17 2 0.007962983300729864
18 2 0.020824593629450883
19 2 0.017257452723483002
20 2 0.007101062902882482
21 2 0.016713053366219865
22 2 0.003460038183325409
23 2 0.00660183525596536
24 2 0.014782245808839134
1 3 0.002844310313412146
2 3 0.12186609102609514
3 3 0.009860020091916333
4 3 0.16437410990054635
5 3 0.010661375582054378
6 3 0.01241319027003418
7 3 0.03293537905841193
8 3 0.010631195229955592
9 3 0.014901662213562039
10 3 0.011643844101556278
11 3 0.010949558605744203
12 3 0.003043004268236116
13 3 0.013556253567744148
14 3 0.0029269697224969526
15 3 0.08252283129768245
16 3 0.016549955543066153
17 3 0.01047974004493013
18 3 0.017096433667870947
19 3 0.013621469379935691
20 3 0.01079737219890653
21 3 0.008800419280226901
22 3 0.0029589311028486165
23 3 0.0005498264942978004
24 3 0.014782245808861783
1 4 0.13807069627357982
2 4 0.2913194339737259
3 4 0.25930463231541595
4 4 0.294646387419441
5 4 0.2544078055604526
6 4 0.2635412282739899
7 4 0.2653957607236916
8 4 0.2567507996284681
9 4 0.08341487629283936
10 4 0.2598182273933732
11 4 0.10453376307688428
12 4 0.2941731253892425
13 4 0.25812896259802964
14 4 0.2924077495385583
15 4 0.2559504892678058
16 4 0.27211878548856433
17 4 0.00771240566278375
18 4 0.28948397636282913
19 4 0.2743295431846663
20 4 0.2593509892591991
21 4 0.2671643693413016
22 4 0.2945030098653655
23 4 0.29532683999271786
24 4 0.16257831872216377
1 5 0.008325506831951879
2 5 0.020763212176151402
3 5 0.0077875968856696565
4 5 0.015529565017762037
5 5 0.2545891301403426
6 5 0.008580111046511574
7 5 0.014864484786882848
8 5 0.036798634406165376
9 5 0.010542802062249557
10 5 0.14162118156781292
11 5 0.010409090250097952
12 5 0.08635749957229177
13 5 0.010171019268749415
14 5 0.008163067208654784
15 5 0.007160564971195327
16 5 0.012217978561914089
17 5 0.01334170890541464
18 5 0.08801329457615659
19 5 0.14837772457456844
20 5 0.01375332027840348
21 5 0.0030457619389867574
22 5 0.02044374349375111
23 5 0.01562985586297394
24 5 0.007905075390463812
1 6 0.010224113931934675
2 6 0.012612820332311703
3 6 0.004786537380588207
4 6 0.014859166466432261
5 6 0.13528517560485587
6 6 0.014188072827416853
7 6 0.008342896934382282
8 6 0.005668229939163494
9 6 0.009995804138375863
10 6 0.012769992962606502
11 6 0.012059034476354591
12 6 0.020242900622962745
13 6 0.006872543852804558
14 6 0.01863665212883836
15 6 0.006827882620572878
16 6 0.01165246356304217
17 6 0.006804235860450758
18 6 0.01907912507019205
19 6 0.010482475070509922
20 6 0.013189091560895871
21 6 0.010484721538170483
22 6 0.019999051936845924
23 6 0.015026798712453271
24 6 0.01352947650352121
1 7 0.2859284918545624
2 7 0.2600373226462811
3 7 0.3338069226182162
4 7 0.3451181034216927
5 7 0.25402826139356977
6 7 0.2588079945946775
7 7 0.33553146620252994
8 7 0.33267845772714955
9 7 0.33287592888211853
10 7 0.06076247290996925
11 7 0.3332242726352175
12 7 0.34601698758680893
13 7 0.3326587667837679
14 7 0.34320374897655076
15 7 0.33257019702001095
16 7 0.33696311231460346
17 7 0.33252327039437274
18 7 0.2850481581337665
19 7 0.3395649914224423
20 7 0.3328741643336108
21 7 0.3341005340991035
22 7 0.1552753155987002
23 7 0.3492557948079858
24 7 0.3335574630925606
1 8 0.019283426778625934
2 8 0.013305131836004014
3 8 0.013431090734498774
4 8 0.07929687643939909
5 8 0.13553581935048395
6 8 0.0361043262821701
7 8 0.008451795957469588
8 8 0.007057865003511576
9 8 0.010492886130616164
10 8 0.2578222836447105
11 8 0.03410834943974006
12 8 0.044497641871555305
13 8 0.2535707368348625
14 8 0.2833896906457815
15 8 0.25288415840538214
16 8 0.26503410404028244
17 8 0.033998138820696175
18 8 0.04371949278762876
19 8 0.2727348730910429
20 8 0.012175634425499626
21 8 0.2574649411307398
22 8 0.04652580141589337
23 8 0.045301065619454545
24 8 0.25599180263973914
1 9 0.14433428659325365
2 9 0.1441989587865985
3 9 0.14176546873282037
4 9 0.15391310770169575
5 9 0.025230627528112004
6 9 0.13787258151244017
7 9 0.1436469511615608
8 9 0.14052909545638215
9 9 0.14215523001128583
10 9 0.1312761629639497
11 9 0.1362836029528307
12 9 0.15485724730369832
13 9 0.14050748569929455
14 9 0.15189115460514385
15 9 0.13308940593051988
16 9 0.14520133549009645
17 9 0.09798490455705944
18 9 0.1472052090559356
19 9 0.14800799303143686
20 9 0.14074380650900842
21 9 0.1420864870863186
22 9 0.14758650583027288
23 9 0.09461162518798172
24 9 0.14149250511140998
1 10 0.24368140058920623
2 10 0.3351992475421472
3 10 0.33369252089152196
4 10 0.34501982660316094
5 10 0.09309554419781596
6 10 0.2586231794502801
7 10 0.3354195318694533
8 10 0.33256243880900915
9 10 0.25322095212718176
10 10 0.3343459350818095
11 10 0.08157748333025072
12 10 0.3459199890908597
13 10 0.3325427196268778
14 10 0.34310274950565883
15 10 0.02070305129174134
16 10 0.33685322302117754
17 10 0.09661489992103575
18 10 0.2848415611503888
19 10 0.33945881249103377
20 10 0.33275842604034844
21 10 0.3339865527893294
22 10 0.34607746596508665
23 10 0.34915179799205837
24 10 0.3334427040567558
1 11 0.14391090312356958
2 11 0.1418811649515569
3 11 0.2556089009247387
4 11 0.09102108944456364
5 11 0.07167629029853628
6 11 0.007938511325435771
7 11 0.005262261726953876
8 11 0.33256243880900915
9 11 0.1419492248206342
10 11 0.3343459350818095
11 11 0.13587032971803364
12 11 0.13112646760011293
13 11 0.3325427196268778
14 11 0.3431027495056863
15 11 0.33256243880900915
16 11 0.0903993071584116
17 11 0.2526070612404303
18 11 0.11441519722826465
19 11 0.33945881249103377
20 11 0.14050026799613125
21 11 0.3339865527893294
22 11 0.14718811594562903
23 11 0.014385038071043743
24 11 0.3334427040567558
1 12 0.28517701029527437
2 12 0.33493102932935637
3 12 0.33364520698862743
4 12 0.2878286606016918
5 12 0.33256243880900915
6 12 0.2567349665384446
7 12 0.3346578502069243
8 12 0.33256243880900915
9 12 0.25255311111838546
10 12 0.3343459350817813
11 12 0.3329571835609975
12 12 0.34549487627450565
13 12 0.3325427196269062
14 12 0.28248541988392384
15 12 0.33256243880900915
16 12 0.33669413781563384
17 12 0.33253146664911615
18 12 0.34344406539042666
19 12 0.33945881249103377
20 12 0.332479789173516
21 12 0.3339865527893576
22 12 0.3458518846643606
23 12 0.34323021705555395
24 12 0.3334427040567558
1 13 0.014727517908624588
2 13 0.01087207526814793
3 13 0.012195954027085398
4 13 0.054457975979277595
5 13 0.2530014255805255
6 13 0.25704493096343844
7 13 0.2586756214836679
8 13 0.0057748162234889655
9 13 0.25286447133170675
10 13 0.2578237248591293
11 13 0.2540616922309792
12 13 0.01544893112401935
13 13 0.011802417290881273
14 13 0.2827869976966099
15 13 0.2530014255805814
16 13 0.014144730411823847
17 13 0.011726036806514739
18 13 0.014444056687444196
19 13 0.2717107093364995
20 13 0.0404137897433523
21 13 0.2568453670830188
22 13 0.15344574662393184
23 13 0.14609011504160474
24 13 0.2553712479424599
1 14 0.1472173644481521
2 14 0.1379377903807077
3 14 0.17611583394819347
4 14 0.34470841540889735
5 14 0.13047174199241474
6 14 0.13708534117028015
7 14 0.10291914788264864
8 14 0.135538781661203
9 14 0.14189194958453344
10 14 0.13731927625882356
11 14 0.13601526584520546
12 14 0.15328714388208975
13 14 0.1355712338362133
14 14 0.15112546603620486
15 14 0.1417954913880663
16 14 0.13964002990720253
17 14 0.1356451812026631
18 14 0.15140720826992327
19 14 0.147821521610414
20 14 0.14180054511902795
21 14 0.14196189943282717
22 14 0.14921335449667944
23 14 0.1519192119863208
24 14 0.1364388464212033
1 15 0.2850825047507241
2 15 0.2589903588656612
3 15 0.05358949830181436
4 15 0.0957230178905199
5 15 0.3324458220839451
6 15 0.25660757539731577
7 15 0.14187141900424793
8 15 0.25242615357753595
9 15 0.2525610257942589
10 15 0.25726121744385455
11 15 0.253620192882745
12 15 0.3454657404151907
13 15 0.252505398093635
14 15 0.2824854198838404
15 15 0.2525583382239374
16 15 0.2637560890966954
17 15 0.2525879918075412
18 15 0.2834097915868306
19 15 0.2717107093365342
20 15 0.33252181670109243
21 15 0.3339865527893294
22 15 0.29072784942145347
23 15 0.34323021705554024
24 15 0.254802222659776
1 16 0.28487587918319834
2 16 0.2588053927602594
3 16 0.13502559717224746
4 16 0.09567089896857273
5 16 0.05396359970171434
6 16 0.2564245812508744
7 16 0.19035133244932825
8 16 0.2522886074090389
9 16 0.3366396601243643
10 16 0.2570776824619837
11 16 0.25343966947514757
12 16 0.28933057604236645
13 16 0.25235904851460733
14 16 0.34303421024512
15 16 0.3324462534981864
16 16 0.26356717570033417
17 16 0.2524083216732194
18 16 0.3433434077491791
19 16 0.33935248228023007
20 16 0.25230917415041704
21 16 0.33387240828864495
22 16 0.29051652331776706
23 16 0.34312925523415694
24 16 0.2546207218578173
1 17 0.34393163394991977
2 17 0.2588053927602229
3 17 0.2552984582535343
4 17 0.344807134460627
5 17 0.33244625349815804
6 17 0.33399263338691537
7 17 0.25805667313618846
8 17 0.33244625349815804
9 17 0.3324443038729061
10 17 0.3342323050494035
11 17 0.2534396694750917
12 17 0.34539713526756555
13 17 0.25235904851460733
14 17 0.34303421024512
15 17 0.33244625349815804
16 17 0.33658386451277145
17 17 0.1076694116253531
18 17 0.3433434077491791
19 17 0.33935248228032733
20 17 0.10759428433184842
21 17 0.3338724082886167
22 17 0.29051652331765343
23 17 0.34312925523412946
24 17 0.33332778061246077
1 18 0.017748235008950175
2 18 0.13725713779347645
3 18 0.006691430324719083
4 18 0.141554370079742
5 18 0.005064500992654208
6 18 0.011526393934188306
7 18 0.13822498599532926
8 18 0.1353647919696256
9 18 0.13895496906552202
10 18 0.011526393934188528
11 18 0.00659877528931041
12 18 0.1416829256128931
13 18 0.1372527027771823
14 18 0.14112311405656172
15 18 0.13718274924245458
16 18 0.1390366064219498
17 18 0.009400386968423602
18 18 0.1412030789191381
19 18 0.14002605983450558
20 18 0.1372110915776472
21 18 0.13731617062717408
22 18 0.14175711919266368
23 18 0.012113512615456346
24 18 0.10336864387229905
1 19 0.014105029358966847
2 19 0.008288070002345993
3 19 0.011906457378803137
4 19 0.2833931397098989
5 19 0.00405475172069325
6 19 0.013240250808200793
7 19 0.2536667227469675
8 19 0.10057834316049324
9 19 0.09795045899291019
10 19 0.010036001646589021
11 19 0.006691430324710423
12 19 0.2849249707461456
13 19 0.24771066987246051
14 19 0.27775885290513824
15 19 0.1005783431604926
16 19 0.25928231233128657
17 19 0.009701345322814747
18 19 0.27891868908386147
19 19 0.267218993187961
20 19 0.24459615397661202
21 19 0.009893103554344584
22 19 0.28642535299506067
23 19 0.013751329767047515
24 19 0.006936251536170834
1 20 0.28092784072513743
2 20 0.2546144309812209
3 20 0.2510231125411957
4 20 0.28339313970996505
5 20 0.24801354461346678
6 20 0.25221329393812386
7 20 0.2536667227469675
8 20 0.2006671243827428
9 20 0.24792139658064435
10 20 0.2527759816954568
11 20 0.24893034269664133
12 20 0.2849249707461456
13 20 0.24771066987246051
14 20 0.2777588529051045
15 20 0.24785798706373594
16 20 0.25928231233130467
17 20 0.24788039817080926
18 20 0.27891868908381107
19 20 0.267218993187961
20 20 0.24784068384393995
21 20 0.25197752040968213
22 20 0.2864253529949788
23 20 0.2784533823686428
24 20 0.250720745630285
1 21 0.0023002700118084363
2 21 0.027890299802316942
3 21 0.011543875806243387
4 21 0.015091933382993084
5 21 0.011412685461907213
6 21 0.010442291144128646
7 21 0.009018204696307208
8 21 0.011246546313676609
9 21 0.0513723034115654
10 21 0.010583449610822138
11 21 0.01002805256540329
12 21 0.015286383235707746
13 21 0.0004773520452912017
14 21 0.02174355930883909
15 21 0.009871639147120526
16 21 0.015126689937160265
17 21 0.009383825486330988
18 21 0.018771645744359855
19 21 0.0064652378213094774
20 21 0.00983897062950101
21 21 0.040185162675540065
22 21 0.015523069391084388
23 21 0.08163961415154164
24 21 0.013472124484714909
1 22 0.015750937350415217
2 22 0.008792315955291174
3 22 0.019981113514204285
4 22 0.0069233808901265625
5 22 0.010719781273966555
6 22 0.029028997375664112
7 22 0.0316929511885744
8 22 0.010631195229956925
9 22 0.00756745452294072
10 22 0.001784811521106322
11 22 0.008543743165317252
12 22 0.002763440417469898
13 22 0.010901235674740217
14 22 0.08417654423498755
15 22 0.013717405891188417
16 22 0.07484736550867388
17 22 0.007962983300727755
18 22 0.08282282434161514
19 22 0.011352372397432364
20 22 0.07358567995016885
21 22 0.07186575811745577
22 22 0.00677876801708055
23 22 0.008259185699978522
24 22 0.0007519059720695331
1 23 0.0029333529583173146
2 23 0.0029074704714362465
3 23 0.0062897151467022905
4 23 0.003043004268241001
5 23 0.01135117731412194
6 23 0.041038268657681565
7 23 0.010801052546922874
8 23 0.01273391920935052
9 23 0.0006081301955991325
10 23 0.07612458145986212
11 23 0.07533219622063614
12 23 0.0036856453891993546
13 23 0.01466930141920364
14 23 0.021056071555721756
15 23 0.047366169615485676
16 23 0.07945023346416358
17 23 0.010765662229321515
18 23 0.006891342168890757
19 23 0.013235188963583555
20 23 0.03304989489690402
21 23 0.012802976072492589
22 23 0.00359732702325255
23 23 0.014108896476436428
24 23 0.05091601893115527
1 24 0.27431574617814986
2 24 0.12186609102603041
3 24 0.07791117691777417
4 24 0.2808225512071055
5 24 0.25831203101432026
6 24 0.12628841280326786
7 24 0.006329640752698595
8 24 0.25752763527945255
9 24 0.07695286606046192
10 24 0.1479995265496859
11 24 0.09890425894386512
12 24 0.25483895867803996
13 24 0.076917429434013
14 24 0.2536311997009778
15 24 0.2579042866261857
16 24 0.08188920951406913
17 24 0.11314179711450262
18 24 0.29432326535864173
19 24 0.2753208023109474
20 24 0.09465013779579179
21 24 0.01547332197888529
22 24 0.2814657759922768
23 24 0.16761389086127826
24 24 0.07713198814799507
1 25 0.0006759147213788452
2 25 0.01549739267990935
3 25 0.014614942577489742
4 25 0.018753630070858618
5 25 0.008948013088758255
6 25 0.0067711938431900265
7 25 0.0034000714814470534
8 25 0.013418997563597879
9 25 0.00298093615869921
10 25 0.014677474952552227
11 25 0.00987272461354638
12 25 0.016011626245182597
13 25 0.010622741470497798
14 25 0.0018670492162784491
15 25 0.007186795760010134
16 25 0.010663379531076211
17 25 0.004605901036534021
18 25 0.009751886011457822
19 25 0.1341048085990772
20 25 0.010442527709937366
21 25 0.06737999200212408
22 25 0.0037375070512999375
23 25 0.05899723963541614
24 25 0.005564855570226124
1 26 0.0824288783615712
2 26 0.016757578686509955
3 26 0.011450373114917811
4 26 0.007629606055537419
5 26 0.011747668305032377
6 26 0.012604824224379474
7 26 0.007949416892233496
8 26 0.006882478349492405
9 26 0.01109015131380553
10 26 0.010629185071225455
11 26 0.013287688795648345
12 26 0.015404381181612248
13 26 0.009335999013125207
14 26 0.08161571715788396
15 26 0.01309208544996765
16 26 0.010618113543289232
17 26 0.00665505878329864
18 26 0.0044325244245499995
19 26 0.016640769985441617
20 26 0.007758100434782422
21 26 0.010484721538165598
22 26 0.01985089215323166
23 26 0.00043144245727000374
24 26 0.009993323661410924
1 27 0.2851698056893797
2 27 0.06863823102685412
3 27 0.25480594010943153
4 27 0.07231120117609346
5 27 0.3326784577271212
6 27 0.33417383659771754
7 27 0.33477087219256396
8 27 0.3326784577271212
9 27 0.33262743405896056
10 27 0.3344594027244058
11 27 0.33307263733234954
12 27 0.3455924784800073
13 27 0.3326587667837679
14 27 0.34320374897656447
15 27 0.33267845772714955
16 27 0.07789483962721125
17 27 0.3325243537330742
18 27 0.34354458006338157
19 27 0.33942063071684714
20 27 0.33259592645438557
21 27 0.3341005340991035
22 27 0.08736846164836995
23 27 0.34323021705556767
24 27 0.3335574630925747
1 28 0.08304489892231848
2 28 0.009220420420325892
3 28 0.00711342030176243
4 28 0.019186105214494376
5 28 0.010170824150485203
6 28 0.011519778236832368
7 28 0.011794115958561502
8 28 0.1429818470975145
9 28 0.014567910709893273
10 28 0.0035328112558403735
11 28 0.013246075146687408
12 28 0.008972524989291575
13 28 0.014096614063989099
14 28 0.007718642818668187
15 28 0.0048251354301313
16 28 0.0166964661778628
17 28 0.07003442649091307
18 28 0.0026279349647653216
19 28 0.14121714083044962
20 28 0.008134637394745514
21 28 0.008478699030936454
22 28 0.017932531137019758
23 28 0.012757794269153466
24 28 0.013282967422523884
1 29 0.1434452455235888
2 29 0.13983565084690117
3 29 0.06313608370051638
4 29 0.14370650178328329
5 29 0.010393606392331556
6 29 0.05621968878224448
7 29 0.010800704125123461
8 29 0.1387253679466879
9 29 0.06567826244562525
10 29 0.020958158671625426
11 29 0.05192485670849456
12 29 0.14392637828724794
13 29 0.13871540884709707
14 29 0.01869325690342616
15 29 0.06385533785293895
16 29 0.14063848719572833
17 29 0.13864728176277843
18 29 0.14329923244828488
19 29 0.060263557441141646
20 29 0.1386835897491808
21 29 0.07634915271307097
22 29 0.14399972998158087
23 29 0.15083153897215862
24 29 0.004720349070246099
1 30 0.07490948228771455
2 30 0.07420002888862853
3 30 0.07791139405414915
4 30 0.08031410788662485
5 30 0.07582758040738824
6 30 0.015225188448234395
7 30 0.015570803588585536
8 30 0.0755515006257712
9 30 0.07782127282651152
10 30 0.07799778883594886
11 30 0.008227223716548271
12 30 0.08091989425105783
13 30 0.07691756676311456
14 30 0.080314107886622
15 30 0.0756840645218233
16 30 0.08188920951406913
17 30 0.12126547708844576
18 30 0.08853391017358958
19 30 0.0818217783782556
20 30 0.07689594080551979
21 30 0.08079266864914533
22 30 0.08070693409772822
23 30 0.07484662879042148
24 30 0.07713205085454078
1 31 0.11645218001768998
2 31 0.07617532019973072
3 31 0.11426024895976672
4 31 0.08631210099832742
5 31 0.07391274468539474
6 31 0.07533689280942499
7 31 0.07591148830467531
8 31 0.07391274468539297
9 31 0.07386456494645255
10 31 0.07561133339424142
11 31 0.07428612848015359
12 31 0.08698078503348261
13 31 0.07389427018352457
14 31 0.08442284980626541
15 31 0.0739128820144791
16 31 0.07789489651078763
17 31 0.13288778038310545
18 31 0.08478371697919018
19 31 0.14421536569241755
20 31 0.07383476060138403
21 31 0.07526672111103316
22 31 0.08736859897747151
23 31 0.13426400302802144
24 31 0.0747472999837597
1 32 0.0856401708732533
2 32 0.0765002846005475
3 32 0.05067057304684841
4 32 0.015232892486542138
5 32 0.07438392747090647
6 32 0.07606717437134329
7 32 0.12601847945675393
8 32 0.14078895245611422
9 32 0.013247354136526557
10 32 0.1312935755017798
11 32 0.07453952869949708
12 32 0.0875484963688497
13 32 0.14076742643397433
14 32 0.1521064617398113
15 32 0.10299348350661147
16 32 0.12955457969934245
17 32 0.07387591669940621
18 32 0.08532891989822121
19 32 0.1482386656886256
20 32 0.08915471125234675
21 32 0.14234030176567974
22 32 0.08765019340671427
23 32 0.08619210609979545
24 32 0.14174862612894473
1 33 0.06394711355270652
2 33 0.10177771021395263
3 33 0.07465772678884264
4 33 0.15107727421298855
5 33 0.14049014878875943
6 33 0.14165789567381232
7 33 0.10084495580114283
8 33 0.14176432023660956
9 33 0.1297318748805723
10 33 0.1436536173300768
11 33 0.14101471917841857
12 33 0.14623637425778369
13 33 0.1407706505373773
14 33 0.13425621332240462
15 33 0.1407823529555009
16 33 0.12025423350234116
17 33 0.07387693891114334
18 33 0.14568722091051717
19 33 0.0806172161543614
20 33 0.11014080937021259
21 33 0.13126947772927228
22 33 0.06374377444143749
23 33 0.0845574246267741
24 33 0.14271123333810137


==> include/ErrorMatrixData_NNcons15Leaky.dat <==
1 1 0.02313506046696734
2 1 0.02753280736989705
3 1 0.06347971482700743
4 1 0.02953885999732364
5 1 0.025516954912168544
6 1 0.017915664828444644
7 1 0.05245204558453587
8 1 0.0009930753829809902
9 1 0.054179682802602436
10 1 0.049200504413625445
11 1 0.010624339778125602
12 1 0.02483815414977464
13 1 0.07185139615070035
14 1 0.018137566880723988
15 1 0.0025268394987651988
16 1 0.03530124096906029
17 1 0.011259045023618519
18 1 0.02684375391742755
19 1 0.05300444532742432
20 1 0.04529801643436571
21 1 0.032109186261567224
22 1 0.0015895844834767914
23 1 0.06145802956168067
24 1 0.0028656602410732646
1 2 0.013841670938734896
2 2 0.013960046705242868
3 2 0.010186725573751776
4 2 0.03832273880746828
5 2 0.009616423567022414
6 2 0.0032474936768471796
7 2 0.018752824111206046
8 2 0.0013016172676739712
9 2 0.16049047569808222
10 2 0.009560054796979855
11 2 0.03837012203351953
12 2 0.008664875156047303
13 2 0.03863526816885247
14 2 0.008740363192841438
15 2 0.00857507169141103
16 2 0.018645314554618153
17 2 0.07926665429949653
18 2 0.01866907026855036
19 2 0.014137345825602887
20 2 0.012800037773345041
21 2 0.03915347654553791
22 2 0.013839749122150802
23 2 0.13276808546440153
24 2 0.00922692311448825
1 3 0.006189615793985692
2 3 0.013960046705238871
3 3 0.016218152568782562
4 3 0.010509254600691076
5 3 0.009616423567025079
6 3 0.02661669833511715
7 3 0.03735551563834072
8 3 0.033190059464557886
9 3 0.16754662060515407
10 3 0.0027554809556218363
11 3 0.006945990273897529
12 3 0.013931176087197739
13 3 0.2803516090436786
14 3 0.014044628202168785
15 3 0.01379620723359487
16 3 0.006039790101410647
17 3 0.1136092965314699
18 3 0.018669070268570787
19 3 0.006318017077226568
20 3 0.018371996266537183
21 3 0.01745735060678477
22 3 0.013839749122136147
23 3 0.03557158541466714
24 3 0.01408108683812026
1 4 0.25765574199993135
2 4 0.1331659746328333
3 4 0.29526954985385384
4 4 0.1387891929650715
5 4 0.14093736181449748
6 4 0.2607271915863175
7 4 0.2601845198900384
8 4 0.044878180869866335
9 4 0.26707282831471074
10 4 0.1236236682494879
11 4 0.2617920907515079
12 4 0.2575448621038657
13 4 0.03785579815331283
14 4 0.25722128872866484
15 4 0.2561602383007677
16 4 0.25788532196719033
17 4 0.33354086171971287
18 4 0.2595084846514733
19 4 0.26282573911800583
20 4 0.3104320010876
21 4 0.25872503410177516
22 4 0.059571334944526155
23 4 0.29383370782907947
24 4 0.2602461764073388
1 5 0.013692645128882242
2 5 0.0031815626398123964
3 5 0.003054534186752278
4 5 0.013740615156180969
5 5 0.00044805495247923766
6 5 0.013860848182996599
7 5 0.013831128211067356
8 5 0.007625323003012774
9 5 0.037126081709771164
10 5 0.0027899892082625666
11 5 0.0018960828995926438
12 5 0.003295313186047033
13 5 0.018254043459362768
14 5 0.15947368314741
15 5 0.08337132800499436
16 5 0.003293110639198571
17 5 0.18340858322196874
18 5 0.0032826182755680833
19 5 0.00576493938761069
20 5 0.0018581464521207902
21 5 0.2588406861939351
22 5 0.0014222816127001936
23 5 2.792166220377812e-5
24 5 0.018495571970523095
1 6 0.006455544859258144
2 6 0.12441311150806433
3 6 0.0016266219707345986
4 6 0.0014757720720217637
5 6 0.018357517784885813
6 6 0.013781436731650443
7 6 0.010621101070948935
8 6 0.012882919406758231
9 6 0.018512362131863913
10 6 0.18980684229041267
11 6 0.005921081508637238
12 6 0.12464600406100279
13 6 0.02440731165952048
14 6 0.1252341464922342
15 6 0.14882083224126108
16 6 0.0014952696535621701
17 6 0.0028075829005203
18 6 0.012283045684057692
19 6 0.015331268437118517
20 6 0.03256526302328533
21 6 0.1273862124058428
22 6 0.013665514680573643
23 6 3.0369551307973808e-5
24 6 0.0002359544067658259
1 7 0.2523212591858027
2 7 0.25542487899657146
3 7 0.2918766417753909
4 7 0.25597202375655664
5 7 0.25565220028301755
6 7 0.25795071546323145
7 7 0.2557606239080776
8 7 0.2542291453949089
9 7 0.2576919123102675
10 7 0.33540050959123907
11 7 0.25594401718932863
12 7 0.2556826809604666
13 7 0.3353271358556599
14 7 0.2562392402109322
15 7 0.43008346084908455
16 7 0.2554969387630889
17 7 0.33333310300487473
18 7 0.25563492830484513
19 7 0.2555219863890591
20 7 0.33540050959123907
21 7 0.2582476389924591
22 7 0.25584510313575315
23 7 0.2911268428198106
24 7 0.25552071866073817
1 8 0.0033035064871674846
2 8 0.018407381184982974
3 8 0.03794245839159231
4 8 0.03051089307726748
5 8 0.030276277076814795
6 8 0.03079414845705837
7 8 0.01865645655179682
8 8 0.02992498457345539
9 8 0.09881605590684633
10 8 0.3354005095912953
11 8 0.2560414267555843
12 8 0.003297978802482615
13 8 0.05525378929542407
14 8 0.029246222649694613
15 8 0.2553803062274995
16 8 0.16572511383113298
17 8 0.33357199759000455
18 8 0.25586324539302713
19 8 0.255750203645608
20 8 0.3354005095911266
21 8 0.03128704165332168
22 8 0.2562835020374021
23 8 0.29138653239791823
24 8 0.25595863735670915
1 9 0.38421954297671634
2 9 0.15656178241869695
3 9 0.16948946293115164
4 9 0.14837217344493828
5 9 0.1481840676637689
6 9 0.14953595014439297
7 9 0.14758124857328334
8 9 0.07098325123414784
9 9 0.1493837339440406
10 9 0.1492696048278765
11 9 0.1483557012432708
12 9 0.14820199502866135
13 9 0.09888482627099124
14 9 0.14852933811744665
15 9 0.10001152104948724
16 9 0.1000301019856068
17 9 0.19387170445520918
18 9 0.14817390906211644
19 9 0.14810748169868934
20 9 0.1492696048343109
21 9 0.1497105869829022
22 9 0.15682983745186302
23 9 0.16904847233136686
24 9 0.15662291781886345
1 10 0.15663280284540637
2 10 0.4300424298202774
3 10 0.2917463791792318
4 10 0.25585764034472996
5 10 0.25553795831452186
6 10 0.2578354569653679
7 10 0.24885705677086864
8 10 0.11324984475873673
9 10 0.25757676826948167
10 10 0.09304347940184689
11 10 0.25582964616355913
12 10 0.2555684255117461
13 10 0.09618298283924143
14 10 0.25612473862139207
15 10 0.14882083224123266
16 10 0.030671547691544065
17 10 0.3331845054712847
18 10 0.255520693974942
19 10 0.2554078020082351
20 10 0.09304144412608135
21 10 0.25813224917855604
22 10 0.43068971686529084
23 10 0.2909969118337536
24 10 0.43019005618141337
1 11 0.0438530519503236
2 11 0.4300424298202774
3 11 0.16894395936757672
4 11 0.14783533239694
5 11 0.14764362177727217
6 11 0.11592023926960038
7 11 0.0558661170269394
8 11 0.13284369552800057
9 11 0.09590174100217475
10 11 0.3354005095913234
11 11 0.016732457265533462
12 11 0.14763702320416874
13 11 0.3354005095912953
14 11 0.15351718224142263
15 11 0.4304435309136436
16 11 0.25552069397490507
17 11 0.2237491785307596
18 11 0.255520693974942
19 11 0.2554078020083089
20 11 0.33540050959135154
21 11 0.0775528246723608
22 11 0.25552069397486815
23 11 0.4853583687274067
24 11 0.2551966466067639
1 12 0.2553107375618695
2 12 0.25531073756183253
3 12 0.2913582275610568
4 12 0.3362972952403505
5 12 0.25519791603986114
6 12 0.43257538301988907
7 12 0.2555355527914923
8 12 0.24321090054830313
9 12 0.2565983713094672
10 12 0.3354005095913234
11 12 0.4306398367759226
12 12 0.2552284846649842
13 12 0.33540050959123907
14 12 0.43036597797797554
15 12 0.2555710197686919
16 12 0.43036597797798654
17 12 0.3331263764313654
18 12 0.43036597797798654
19 12 0.43019200891965376
20 12 0.3354005095912953
21 12 0.25706893077138815
22 12 0.43036597797798654
23 12 0.2912281942414696
24 12 0.2551966466067639
1 13 0.25542487899653454
2 13 0.001493540585040365
3 13 0.2914883184153548
4 13 0.002889740873106561
5 13 0.1504592759520363
6 13 0.04274406723827373
7 13 0.003299399671414238
8 13 0.01830067516547107
9 13 0.25659837130950397
10 13 0.3341900263479785
11 13 0.0014891657566575844
12 13 0.13605765668164227
13 13 0.002793807559025696
14 13 0.13913979316781194
15 13 0.2555710197686181
16 13 0.14078440269394504
17 13 0.33327494824485193
18 13 0.0014896066477522174
19 13 0.2554078020082905
20 13 0.14180193696859777
21 13 0.15575022330020866
22 13 0.10721860694609264
23 13 0.2912281942414696
24 13 0.255196646606727
1 14 0.1479832346123801
2 14 0.1400176765185443
3 14 0.16122553022170633
4 14 0.1341481056722823
5 14 0.14783175354691105
6 14 0.12470271667151417
7 14 0.4300370130468814
8 14 0.14953196996427376
9 14 0.13859258852322184
10 14 0.18472601533104516
11 14 0.23857613743306103
12 14 0.13951587635483026
13 14 0.19102930121666784
14 14 0.14798323461240104
15 14 0.14801280180065948
16 14 0.14798323461249152
17 14 0.18352403820330418
18 14 0.14798323461249763
19 14 0.15674396346009123
20 14 0.19468195600532284
21 14 0.1372786772841699
22 14 0.14798323461244078
23 14 0.14746276396945768
24 14 0.14805231720259243
1 15 0.255310737561851
2 15 0.1833949718413837
3 15 0.2910880934518772
4 15 0.4305365544964533
5 15 0.2551966466067085
6 15 0.06240531634383786
7 15 0.13301416562747703
8 15 0.2431867739177903
9 15 0.25655108117166847
10 15 0.2424561924204482
11 15 0.002086884519202817
12 15 0.2552576622773635
13 15 0.29635808949716563
14 15 0.2553107375617956
15 15 0.2553610086284886
16 15 0.255310737561888
17 15 0.24132576911786818
18 15 0.255310737561851
19 15 0.24865717301231685
20 15 0.3312869249868074
21 15 0.1553812331672495
22 15 0.25531073756194334
23 15 0.11428570171725524
24 15 0.25519664660680086
1 16 0.2551966466066161
2 16 0.25519664660681934
3 16 0.21966108188312786
4 16 0.4300370130468814
5 16 0.25116064595385346
6 16 0.25662892578264124
7 16 0.13218357661443964
8 16 0.2405434135809143
9 16 0.16717636882955164
10 16 0.33525099769799693
11 16 0.1572393846069608
12 16 0.28479062081338363
13 16 0.33525099769799693
14 16 0.25519664660663455
15 16 0.2552468954406926
16 16 0.2551966466066161
17 16 0.3329778703276482
18 16 0.2551966466067824
19 16 0.43001850679079395
20 16 0.33525099769805317
21 16 0.25695406224732165
22 16 0.25519664660669
23 16 0.2910982184311058
24 16 0.2533583348052277
1 17 0.255196646606727
2 17 0.255196646606727
3 17 0.4853583687274067
4 17 0.4380071707173686
5 17 0.25337885333538157
6 17 0.25662892578271473
7 17 0.25542136241080604
8 17 0.2430941617331995
9 17 0.25648371089257077
10 17 0.33525099769785627
11 17 0.2553741753142189
12 17 0.25387250949034773
13 17 0.33525099769799693
14 17 0.25519664660669
15 17 0.4302675371353232
16 17 0.255196646606727
17 17 0.3329778703276482
18 17 0.255196646606727
19 17 0.2533788044870063
20 17 0.33525099769791256
21 17 0.25695406224724826
22 17 0.255196646606727
23 17 0.2910982184311058
24 17 0.25335833480535797
1 18 0.15201589175046668
2 18 0.0028279769079732064
3 18 0.16544055771888835
4 18 0.15836220048396593
5 18 0.15260262540131317
6 18 0.013032483463664146
7 18 0.007123238032325285
8 18 0.0029601746071046264
9 18 0.11434718914870967
10 18 0.17693628901378364
11 18 0.09530840599418178
12 18 0.1584627464405076
13 18 0.17693626855158814
14 18 0.15199429145190227
15 18 0.1521266086154265
16 18 0.15199429145190227
17 18 0.17646755838591713
18 18 0.153826447475331
19 18 0.15260259254765865
20 18 0.002812725490066059
21 18 0.0015319898289791745
22 18 0.15199429145191465
23 18 0.16539887356288444
24 18 0.1583489132337784
1 19 0.25085766689652067
2 19 0.013172548258632677
3 19 0.28674845866967635
4 19 0.015436531927358839
5 19 0.2505065459775448
6 19 0.010302713038319089
7 19 0.033113437062229245
8 19 0.008013082122191428
9 19 0.018212993983069747
10 19 0.33062490242618336
11 19 0.15191189175522035
12 19 0.006644564843586553
13 19 0.33044819501028483
14 19 0.15334476151476073
15 19 0.25071902053766404
16 19 0.15334476151498555
17 19 0.328380562749329
18 19 0.11931653462430966
19 19 0.25051775502448387
20 19 0.09495994944974384
21 19 0.001481501883349945
22 19 0.1533447615149121
23 19 0.28670807472095206
24 19 0.008017392131648537
1 20 0.25085766689655803
2 20 0.25077879271208403
3 20 0.28674845866967635
4 20 0.2507799442492949
5 20 0.25050654597758215
6 20 0.25206596919045376
7 20 0.2507998682527185
8 20 0.23826754465903
9 20 0.25181719998238494
10 20 0.33062490242612663
11 20 0.25064449251263643
12 20 0.12150040544254623
13 20 0.33044819501028483
14 20 0.2503625083926816
15 20 0.2507190205377014
16 20 0.2505426003573973
17 20 0.3283805627490432
18 20 0.2506073742870836
19 20 0.25051775502444645
20 20 0.3307571130809555
21 20 0.252486328189727
22 20 0.25079166309862094
23 20 0.2867080747210175
24 20 0.2508263635758466
1 21 0.018331595930300315
2 21 0.005646869183186576
3 21 0.042496317892370516
4 21 0.037466002919740005
5 21 0.023818687856477228
6 21 0.005795536812404967
7 21 0.0035378466113811236
8 21 0.018268233079541396
9 21 0.025489218191593555
10 21 0.01017531894331114
11 21 0.03391316089500873
12 21 0.005304410177887187
13 21 0.014455554932341963
14 21 0.005608700751469575
15 21 0.013650426033858465
16 21 0.005876855062802333
17 21 0.18842385329606426
18 21 0.013636097309074557
19 21 0.005766988287148722
20 21 0.017870042181285184
21 21 0.011999649583159355
22 21 0.003302347778403325
23 21 0.0001511787937060749
24 21 0.037432843350297285
1 22 0.0015557689852612189
2 22 0.01866773396361876
3 22 0.006953783628250054
4 22 0.02550305649112694
5 22 0.01624181891462162
6 22 0.018849426474999653
7 22 0.16055938333812264
8 22 0.0058548068594581615
9 22 0.03559814146645435
10 22 0.024731084391961256
11 22 0.03837012203350576
12 22 0.01862814324469264
13 22 0.016781479053142645
14 22 0.00592712461487066
15 22 0.010186350336125027
16 22 0.018645314554582182
17 22 0.024297881746621952
18 22 0.01883869361132451
19 22 0.0380060481895772
20 22 0.024712381964529406
21 22 0.015492349257676619
22 22 0.004450483178328968
23 22 6.703669832430759e-5
24 22 0.010686615534960753
1 23 0.004095767251725668
2 23 0.00080190257042001
3 23 0.004958881388109848
4 23 0.05368329974036956
5 23 0.01395369134867297
6 23 0.018974047395531102
7 23 0.018752824111216038
8 23 0.0008129015938429518
9 23 0.006202467676666323
10 23 0.02488433101311216
11 23 0.0008218423880212988
12 23 0.018729631312488948
13 23 0.024834189600711598
14 23 0.024123231207128004
15 23 0.03783986664271888
16 23 0.0186453145546015
17 23 0.00278916654189576
18 23 0.0013204327571415542
19 23 0.005157545840009714
20 23 0.0058700144060952475
21 23 0.01616111880410287
22 23 0.006096945999577219
23 23 0.0047008627867186625
24 23 0.0023029102216061137
1 24 0.25904474485311924
2 24 0.07261940480170756
3 24 0.3020430117046589
4 24 0.051801029916097696
5 24 0.07258763539947725
6 24 0.2637733634163992
7 24 0.12551945161823774
8 24 0.2602143873145242
9 24 0.2698351609083582
10 24 0.283044057013673
11 24 0.003613777890506986
12 24 0.260553875972334
13 24 0.2888376207868061
14 24 0.2626133421278659
15 24 0.2581036180326033
16 24 0.001435528287619614
17 24 0.32810726374588983
18 24 0.07222342284317121
19 24 0.26441442410263966
20 24 0.2874327585067432
21 24 0.12145832353996089
22 24 0.07201817115071074
23 24 0.2947842440398907
24 24 0.24274811744808833
1 25 0.0013960835270154792
2 25 0.01855804450809928
3 25 0.0031686965826749347
4 25 0.00250391328156252
5 25 0.018549379582070147
6 25 0.006098554650302068
7 25 0.15894569883597842
8 25 0.01849318443576542
9 25 0.038560589402758305
10 25 0.0023679657114394903
11 25 0.01851626150823682
12 25 0.018518681918361368
13 25 0.020591261151770235
14 25 0.006032879272643399
15 25 0.0032916987337029413
16 25 0.07112216595678894
17 25 0.0027984676747727644
18 25 0.0013717560208927893
19 25 0.0004372728107449042
20 25 0.02456787553879214
21 25 0.03811552876955515
22 25 0.00019340835241177246
23 25 0.12472851043352273
24 25 0.004112784816680648
1 26 0.0055401787861266705
2 26 0.018340260873901837
3 26 0.006407541538175909
4 26 0.013653749200922105
5 26 0.01833169234075993
6 26 0.004793685415763749
7 26 0.0033001428005717814
8 26 0.018276122340527667
9 26 0.037645168512473015
10 26 0.02442424344323957
11 26 9.385845632592371e-5
12 26 0.0042188366337652106
13 26 0.018013284159262177
14 26 0.018356206595665725
15 26 0.003299912082790235
16 26 0.0033002394613290686
17 26 0.027138120628439122
18 26 0.018356206595650182
19 26 0.004470162346997375
20 26 0.01805858110038705
21 26 0.01847379247691583
22 26 0.0014896066477227965
23 26 0.0023734720419823496
24 26 0.003767811293674983
1 27 0.25542487899653454
2 27 0.25542487899657146
3 27 0.2914883184153548
4 27 0.25563138493180304
5 27 0.2553120075566705
6 27 0.25706933185462333
7 27 0.2556497936955936
8 27 0.42923919881716005
9 27 0.07138599140126307
10 27 0.33419002634803724
11 27 0.21449433143813915
12 27 0.07625857258208962
13 27 0.09308584419266808
14 27 0.07108903672269307
15 27 0.07110308916769162
16 27 0.2556349283048267
17 27 0.33327494824485193
18 27 0.07108903672269307
19 27 0.07105794962143008
20 27 0.09308580054436476
21 27 0.0715153753882787
22 27 0.07108899307438975
23 27 0.08092188703893516
24 27 0.07099982970621484
1 28 0.0032863625465133772
2 28 0.009936725418976833
3 28 0.016457353919430595
4 28 0.018584890631597073
5 28 0.15805593928974926
6 28 0.018751636110700298
7 28 0.15060560751428043
8 28 0.00045787939098929087
9 28 0.0069015381176662505
10 28 0.02459620043175681
11 28 0.04255386576602284
12 28 0.018509938892370625
13 28 0.1493410853589211
14 28 0.0034583983688778464
15 28 0.0010657261924114092
16 28 0.013784183319953458
17 28 0.20915761817459633
18 28 0.12241903953044961
19 28 0.014056329234720222
20 28 0.000675264120153285
21 28 0.004999142814052782
22 28 0.15565503646392986
23 28 0.1433943345708104
24 28 0.018715102772769443
1 29 0.06512859762358991
2 29 0.05038821866142018
3 29 0.0776746109532157
4 29 0.15372243484084
5 29 0.15357852014506315
6 29 0.0032901715386662866
7 29 0.05437707458645469
8 29 0.15535775722451747
9 29 0.09001821749409455
10 29 0.1770056383893227
11 29 0.15379370914917537
12 29 0.15355400040935743
13 29 0.19197899724601264
14 29 0.15367259184342139
15 29 0.07111969380950134
16 29 0.1537240297638238
17 29 0.17717453731404198
18 29 0.1536725918434936
19 29 0.09023400855035413
20 29 0.18206051711758298
21 29 0.15436633583302892
22 29 0.15367259184344548
23 29 0.13483652833221926
24 29 0.08911734068982513
1 30 0.07202764141741909
2 30 0.07261954213080912
3 30 0.08386289820228382
4 30 0.07271783425937292
5 30 0.07258777272857882
6 30 0.07332913304464947
7 30 0.018532873691400997
8 30 0.07234972168708557
9 30 0.07499783553965839
10 30 0.09475359001112871
11 30 0.07281111767353123
12 30 0.07244316563466668
13 30 0.09457185779198385
14 30 0.07300989477167615
15 30 0.07176856642605563
16 30 0.0013845373898703217
17 30 0.09329175024281465
18 30 0.07222359103628403
19 30 0.07350564155265285
20 30 0.09461609569841815
21 30 0.07435102491694859
22 30 0.07201817115071074
23 30 0.08186490497596177
24 30 0.0731952448359197
1 31 0.07103127783468585
2 31 0.07103141516381584
3 31 0.0809578890052883
4 31 0.07108811829788769
5 31 0.07100034746351933
6 31 0.07148395148576579
7 31 0.07109332261317053
8 31 0.06513567216836538
9 31 0.07138599140126307
10 31 0.09308603840534602
11 31 0.07113803060931309
12 31 0.07100876515593768
13 31 0.09308584419266808
14 31 0.071089230935371
15 31 0.07110308916769162
16 31 0.07108909360635471
17 31 0.09245979593848763
18 31 0.071089230935371
19 31 0.07105800650500646
20 31 0.09308584419266808
21 31 0.07151556960095665
22 31 0.071089230935371
23 31 0.08092188703893516
24 31 0.0709998605702261
1 32 0.06995448917690207
2 32 0.11361466883174853
3 32 0.08110064664741827
4 32 0.07121351379345203
5 32 0.07112544387638751
6 32 0.07175838716829373
7 32 0.0027420155629127585
8 32 0.07098344544687211
9 32 0.10059970576673982
10 32 0.09308411090263023
11 32 0.104402021515242
12 32 0.1392792971658638
13 32 0.059564461701714436
14 32 0.07128709730350159
15 32 0.05889339929862125
16 32 0.07108268945406782
17 32 0.18151653278105753
18 32 0.14825706038050088
19 32 0.14819059775183777
20 32 0.09308118116603442
21 32 0.07184015119370303
22 32 0.15715280261286818
23 32 0.16914270628866837
24 32 0.15694557965078143
1 33 0.11333061750247592
2 33 0.1293915351095906
3 33 0.1810889750237772
4 33 0.07111957461614163
5 33 0.11390601982341225
6 33 0.158671380039958
7 33 0.13128149532349387
8 33 0.16145355493414754
9 33 0.06398637076971123
10 33 0.16998828781448114
11 33 0.09614322595949587
12 33 0.07101666247566507
13 33 0.02150183828874694
14 33 0.1447080221827272
15 33 0.14473972271995023
16 33 0.15769037528167723
17 33 0.16900480966705458
18 33 0.14470802218271253
19 33 0.03615642741651372
20 33 0.0524744466673653
21 33 0.07026716730757314
22 33 0.14470802218269946
23 33 0.10292552911676786
24 33 0.07099999789929257


==> include/ErrorMatrixData_NNcons20.dat <==
1 1 0.0010874238223164134
2 1 0.05525932270118794
3 1 0.06002035457963384
4 1 0.013748650799121798
5 1 0.004308833513308574
6 1 0.030004799768208912
7 1 0.023339884788470933
8 1 0.05083067898683069
9 1 0.0777633746336015
10 1 0.04731505253645851
11 1 0.004268726604800044
12 1 0.04053708427067004
13 1 0.11597288536627293
14 1 0.046596357734087324
15 1 0.050308036811920864
16 1 0.09309629966965804
17 1 0.003415965392634668
18 1 0.008704970400811973
19 1 0.017777118832763783
20 1 0.06458193437768056
21 1 0.08268001955950499
22 1 0.042664934147524036
23 1 0.008736330672781456
24 1 0.059974722108309564
1 2 0.14536985404527808
2 2 0.02187665969077901
3 2 0.010428350129624175
4 2 0.037363304642540784
5 2 0.10407306276283412
6 2 0.039714525077045426
7 2 0.01920886633941077
8 2 0.02504205269101145
9 2 0.025069677752821318
10 2 0.024416929215535732
11 2 0.012125712726740012
12 2 0.002075621193284194
13 2 0.01647859794782991
14 2 0.018361018256713324
15 2 0.0038961539668627143
16 2 0.013339651009263376
17 2 0.14501258366301067
18 2 0.025954260863637058
19 2 0.018949331717606377
20 2 0.026059568316612047
21 2 7.290171689522396e-5
22 2 0.019047623801491387
23 2 0.00036476946856855985
24 2 0.005608489208136058
1 3 0.12397319371099441
2 3 0.015970646484720685
3 3 0.01199349738879385
4 3 0.03736330464255144
5 3 0.1139485463369091
6 3 0.039714525077046314
7 3 0.016951393993052788
8 3 0.020805419303213557
9 3 0.027620411781733134
10 3 0.0244169292155485
11 3 0.012125712726724469
12 3 0.002917758717577268
13 3 0.0017728477409115762
14 3 0.018355948514213516
15 3 0.005229149937589717
16 3 0.013529763905596903
17 3 0.15303696091708713
18 3 0.02433822688141607
19 3 0.01581402905945617
20 3 0.026059568316601278
21 3 0.0001359940718854702
22 3 0.01740384627274949
23 3 0.00626084326044174
24 3 0.025452034710690796
1 4 0.2124911710559005
2 4 0.25390936540550824
3 4 0.25949690934298963
4 4 0.09877654336341463
5 4 0.20179038852913161
6 4 0.025776159621017078
7 4 0.19813019132468046
8 4 0.18866858640676396
9 4 0.18782465576876894
10 4 0.2170303249536511
11 4 0.18816210190020655
12 4 0.20331480633022153
13 4 0.03239149639681599
14 4 0.20478412318644196
15 4 0.18838216784235767
16 4 0.18878903103006855
17 4 0.1934160329664978
18 4 0.13233545523517687
19 4 0.20151916154823848
20 4 0.1890125973705956
21 4 0.21362356629291357
22 4 0.3047265461221613
23 4 0.18942296963894276
24 4 0.20918305112789284
1 5 0.0023780244174373966
2 5 0.023762000538877337
3 5 0.10991492955675408
4 5 0.02803412349683465
5 5 0.10015860207611393
6 5 0.019143991498161927
7 5 0.00018435142110395653
8 5 0.01592088662568747
9 5 0.02788355888968086
10 5 0.014229981277545711
11 5 0.18819536609165208
12 5 0.011692590292228022
13 5 0.0006059630421044737
14 5 0.005722022377511848
15 5 0.0014644114200172975
16 5 0.059312556800790284
17 5 0.13603477030270372
18 5 0.07155872449279355
19 5 0.012152301747739291
20 5 0.002953783304012858
21 5 0.019918819085515738
22 5 0.005579611219595382
23 5 0.012022263900681951
24 5 0.023603064931735362
1 6 0.00027560526010439457
2 6 0.009832958592668861
3 6 0.11336808904695878
4 6 0.10673547501676178
5 6 0.012477815044073193
6 6 0.015255009843164746
7 6 0.002951876619138094
8 6 0.005466711033060401
9 6 0.004114667851556453
10 6 0.011496710105239005
11 6 0.11468684927350947
12 6 0.001332023308510566
13 6 0.0027526003085818207
14 6 0.002683844974743721
15 6 0.01900212686534264
16 6 0.011886687332294366
17 6 0.012890248093431866
18 6 0.020081858211181247
19 6 0.022340582117725827
20 6 0.002919146472570855
21 6 0.018007922948473976
22 6 0.00886791723389524
23 6 0.0026721440965620236
24 6 0.006362061647638306
1 7 0.21391003677165427
2 7 0.25550520137791477
3 7 0.2584750563855273
4 7 0.27212474858006663
5 7 0.26013657156535297
6 7 0.18888940361555756
7 7 0.18899348146626874
8 7 0.21665665615633528
9 7 0.20861117284845737
10 7 0.19514017461675567
11 7 0.18785792913397517
12 7 0.21401046788125594
13 7 0.18789472760851111
14 7 0.502493615746332
15 7 0.21184989687581587
16 7 0.18837996497244108
17 7 0.20043457414404228
18 7 0.19341603296644902
19 7 0.1878951541239652
20 7 0.18783936759592632
21 7 0.230407293441068
22 7 0.27554235759691215
23 7 0.1447977885558161
24 7 0.2137754617064231
1 8 0.007221229353137959
2 8 0.02326271740069108
3 8 0.023864435092471048
4 8 0.09753606790120717
5 8 0.021110898151770696
6 8 0.006488996256502233
7 8 0.06423019773038842
8 8 0.09612420315964143
9 8 0.012284285839088693
10 8 0.003249975023335905
11 8 0.007189287246525788
12 8 0.0002477464229192483
13 8 0.18791038891826511
14 8 0.0014304613895321783
15 8 0.002289473834358291
16 8 0.00304768470897121
17 8 0.009489455248813852
18 8 0.0033762631522544773
19 8 0.002707321300651766
20 8 0.004681372095323599
21 8 0.01151590628738941
22 8 0.02552562380551123
23 8 0.042251044389786004
24 8 0.00020694045877200917
1 9 0.13353237241422772
2 9 0.11253964781859799
3 9 0.11321201307524109
4 9 0.11439257894145971
5 9 0.08072928491056033
6 9 0.14019442500197077
7 9 0.1392021239926564
8 9 0.13801870522312007
9 9 0.10820947895201168
10 9 0.13855413411053855
11 9 0.13895505403919708
12 9 0.13315391670198018
13 9 0.1389992790402815
14 9 0.008696950135826387
15 9 0.13675132242267926
16 9 0.13924345698197427
17 9 0.13764551394713628
18 9 0.13877929998916727
19 9 0.13899979162914142
20 9 0.13898084504246458
21 9 0.12589607351465992
22 9 0.1828509642475306
23 9 0.07523077143737703
24 9 0.13379879762425154
1 10 0.21394922156599133
2 10 0.25530139691605774
3 10 0.2540946469603529
4 10 0.25780013596544715
5 10 0.0130671937690289
6 10 0.1888561579445886
7 10 0.18929668981988107
8 10 0.2072355504105889
9 10 0.026100675369560733
10 10 0.19545088154127796
11 10 0.18782465576881915
12 10 0.21443905811321184
13 10 0.18786145524907225
14 10 0.5536512299166092
15 10 0.21217941849991806
16 10 0.1886824094786632
17 10 0.20075150322278507
18 10 0.19372466545888647
19 10 0.18786188177606872
20 10 0.1879930745269865
21 10 0.23085888977708463
22 10 0.27460049958119487
23 10 0.021246972590397817
24 10 0.21381480951009876
1 11 0.21394922156594726
2 11 0.011054800551300259
3 11 0.25827258272980075
4 11 0.1091519562433515
5 11 0.2601765519874502
6 11 0.18885615794446378
7 11 0.1892966898200056
8 11 0.01073549255772821
9 11 0.20865085501469638
10 11 0.012933890855963748
11 11 0.14690223690999127
12 11 0.021485626813598932
13 11 0.014443790324888905
14 11 0.21349765162023213
15 11 0.21217941849994026
16 11 0.12132377894760682
17 11 0.13626879011645443
18 11 0.11300721087345073
19 11 0.1379620537665268
20 11 0.10360771781374778
21 11 0.01932947245616775
22 11 0.18342961790087442
23 11 0.14818426507329374
24 11 0.1330112635062245
1 12 0.21394922156594726
2 12 0.25354058413334835
3 12 0.2582725827298555
4 12 0.2594452849705519
5 12 0.26017655198741396
6 12 0.18885615794451371
7 12 0.18929668982005543
8 12 0.21184989687583813
9 12 0.2086508550146512
10 12 0.20049973409521316
11 12 0.19063861381331354
12 12 0.21494028418565272
13 12 0.18782465576886936
14 12 0.2134976516201217
15 12 0.21217941849989583
16 12 0.18941108399593315
17 12 0.20168693476725447
18 12 0.1944046530050526
19 12 0.18837996497256623
20 12 0.1885973745005546
21 12 0.2313331125159554
22 12 0.27177706448703415
23 12 0.18821051730091046
24 12 0.21393130464550433
1 13 0.007876060607773239
2 13 0.019995909300853154
3 13 0.25843335043448595
4 13 0.2594452849705519
5 13 0.024102978718624324
6 13 0.14843547895163273
7 13 0.020505774293440512
8 13 0.13658501305012513
9 13 0.11736875617619166
10 13 0.13800579794838042
11 13 0.16211306334924797
12 13 0.1261430570377071
13 13 0.011919580741771463
14 13 0.13156363639582574
15 13 0.1761479114958002
16 13 0.14934088771510534
17 13 0.0041268587360834275
18 13 0.10393298448779945
19 13 0.0027533026990216314
20 13 0.13341686989344015
21 13 0.0026315358262855026
22 13 0.0036666260826183628
23 13 0.08876458412214494
24 13 0.19225722563077788
1 14 0.077930364584015
2 14 0.09982037515270148
3 14 0.10405672373713284
4 14 0.08881364106138398
5 14 0.10471210298428343
6 14 0.10509835684041965
7 14 0.1899042358155721
8 14 0.1367513224226205
9 14 0.09692096850112235
10 14 0.16496666650061104
11 14 0.11737772701351197
12 14 0.06134914898159832
13 14 0.12055176475425464
14 14 0.13292901785685785
15 14 0.13150018521332463
16 14 0.13000481145953668
17 14 0.12358797849990394
18 14 0.13865438063635935
19 14 0.015081203225922657
20 14 0.08728764451379273
21 14 0.11652165805582779
22 14 0.18282805004182068
23 14 0.1391697820427215
24 14 0.02930438454962868
1 15 0.052861091383529735
2 15 0.2533977423629078
3 15 0.25814914514373605
4 15 0.25923012593125877
5 15 0.17698297198509888
6 15 0.017005449529941992
7 15 0.06944961197442938
8 15 0.21184989687574912
9 15 0.06638039637029837
10 15 0.05678499465930349
11 15 0.07444168240109088
12 15 0.2149402841854553
13 15 0.18782465576879406
14 15 0.2020825936440747
15 15 0.17387167660528455
16 15 0.1397059788001241
17 15 0.1618353603406668
18 15 0.19440465300510112
19 15 0.18837996497249113
20 15 0.18859737450035463
21 15 0.18877825155546354
22 15 0.27177706448710354
23 15 0.18821051730108582
24 15 0.006941988457420112
1 16 0.21398835850575737
2 16 0.07907136268178855
3 16 0.11338055310076428
4 16 0.03729043442645982
5 16 0.20858341485892704
6 16 0.18882291139704907
7 16 0.06969554004343946
8 16 0.21217941850000693
9 16 0.1485727524386235
10 16 0.05701217763762827
11 16 0.1909438568745854
12 16 0.21537025164315077
13 16 0.18812640656056084
14 16 0.21353732950827337
15 16 0.21222055379191082
16 16 0.1897148107174419
17 16 0.16211840257792107
18 16 0.1947144777937898
19 16 0.18868240947836334
20 16 0.18890008999924293
21 16 0.18918907485891245
22 16 0.27084932209310025
23 16 0.1885127503607895
24 16 0.029744310204849564
1 17 0.2139883585057133
2 17 0.25333856625038886
3 17 0.25806626062671334
4 17 0.25923789563276567
5 17 0.25996849704238983
6 17 0.18882291139699914
7 17 0.18960027467075583
8 17 0.21217941849994026
9 17 0.2089769680067974
10 17 0.2008167383192235
11 17 0.19094385687470886
12 17 0.21537025164317267
13 17 0.18812640656056084
14 17 0.2135373295082292
15 17 0.212220553791622
16 17 0.18971481071741703
17 17 0.20200530185023965
18 17 0.19471447779369297
19 17 0.18868240947848827
20 17 0.18890008999911811
21 17 0.23178592124186365
22 17 0.27084932209316986
23 17 0.1885127503608395
24 17 0.22802366474423533
1 18 0.006832543051127682
2 18 0.11006654394647727
3 18 0.11060886087435676
4 18 0.11074095016343269
5 18 0.11080885888812844
6 18 0.03724589406629231
7 18 0.15059855611852724
8 18 0.15161715799305603
9 18 0.01062115039688627
10 18 0.20591305637960866
11 18 0.1643364095266505
12 18 0.14401326915482524
13 18 0.16303303642676295
14 18 0.005228782386465625
15 18 0.1509430367331102
16 18 0.11707078484984829
17 18 0.12434667900301671
18 18 0.004518764016333998
19 18 0.16586331982036354
20 18 0.14744208994344143
21 18 0.12971943895788088
22 18 0.19356055477613213
23 18 0.01073028705206136
24 18 0.14547858731729116
1 19 0.0036711366258631584
2 19 0.2494236376613893
3 19 0.2540946469603713
4 19 0.2552282441242797
5 19 0.2559264847544554
6 19 0.011868055505030561
7 19 0.1633340055661473
8 19 0.18269435788311905
9 19 0.04774159001035727
10 19 0.15170642358543435
11 19 0.1851049904897851
12 19 0.20984861862622603
13 19 0.05963193669451872
14 19 0.008088725457803925
15 19 0.20705986939198812
16 19 0.005294834060636577
17 19 0.15457571798458092
18 19 0.006144684421394153
19 19 0.18298034096787116
20 19 0.005023251418554198
21 19 0.22688244391620646
22 19 0.2668821302205338
23 19 0.03489444032616529
24 19 0.20941926781914263
1 20 0.2093332200627944
2 20 0.24942907368280876
3 20 0.25409464696042666
4 20 0.2552282441243531
5 20 0.2559264847545469
6 20 0.1834359366470471
7 20 0.18385495608397653
8 20 0.20685328024778663
9 20 0.20358682607861173
10 20 0.033552698110753294
11 20 0.18510499048983559
12 20 0.20983882232755996
13 20 0.18210334808816597
14 20 0.2083441001217306
15 20 0.20705986939198812
16 20 0.1839346979932307
17 20 0.1965185320221046
18 20 0.18911914951622213
19 20 0.1829803409679988
20 20 0.18324906640423885
21 20 0.2268824439161652
22 20 0.2668821302205338
23 20 0.18297988662793416
24 20 0.20941926781914263
1 21 0.01786350419099869
2 21 0.015032106038995519
3 21 0.023718857709579377
4 21 0.004873368335440498
5 21 0.014197224924135332
6 21 0.07228976941329424
7 21 0.020509598940696927
8 21 0.009941573881979693
9 21 0.09332517794471329
10 21 0.09661655448535278
11 21 0.02767813475189551
12 21 0.049988727004860234
13 21 0.005187954455212029
14 21 0.04137351476230222
15 21 0.004422697838608158
16 21 0.003093981524931122
17 21 0.01972969146226311
18 21 0.08809937676478174
19 21 0.015928418588424753
20 21 0.016991513863576335
21 21 0.009389964568250475
22 21 0.0019122306745233963
23 21 0.015109967500780641
24 21 0.024888620213846302
1 22 0.01899937627795789
2 22 0.0051852002123109475
3 22 0.023396878503697538
4 22 0.021786231171021297
5 22 0.02107628033006148
6 22 0.03920514134779829
7 22 0.01915939380771814
8 22 0.06770314409672351
9 22 0.026334548335855246
10 22 0.016879025316503204
11 22 0.01921542144538524
12 22 0.09118450138272638
13 22 0.01436357415182865
14 22 0.034252923837726934
15 22 0.027320040394071654
16 22 0.009749788028435402
17 22 0.04564016602433163
18 22 0.06989681107143664
19 22 0.0016365571401428802
20 22 0.0057283609135159175
21 22 0.03957621511338383
22 22 0.02406239029074242
23 22 0.1490292569723715
24 22 0.09096964943311603
1 23 0.0051819073499796975
2 23 0.012634229396764285
3 23 0.021005653421165005
4 23 0.09790411772360796
5 23 0.018362703316422313
6 23 0.017356157708158015
7 23 0.019208866339422315
8 23 0.08195938198334707
9 23 0.013146683770722811
10 23 0.024416929215528183
11 23 0.07181503251465804
12 23 0.0323287182071863
13 23 0.010933181443123496
14 23 0.01393887297558627
15 23 0.0025974098625818343
16 23 0.008697072345052792
17 23 0.08094409690275528
18 23 0.0259542608636405
19 23 0.013381617987002326
20 23 0.07639457395603855
21 23 0.05339644050890535
22 23 0.019047623801490943
23 23 0.03311898544116687
24 23 0.041701860859661766
1 24 0.20836909431233783
2 24 0.09745070282457391
3 24 0.2480941958383308
4 24 0.07033080835829963
5 24 0.1445803258954295
6 24 0.07909493614201707
7 24 0.010202065016258977
8 24 0.26495898955032426
9 24 0.2231107355965558
10 24 0.05738559562385983
11 24 0.04228631964251293
12 24 0.013324237322443228
13 24 0.15113039900625436
14 24 0.04019467541171383
15 24 0.12367214408977774
16 24 0.20151916154816832
17 24 0.1654952973107349
18 24 0.1032509035889684
19 24 0.09533685724476706
20 24 0.05806027426410765
21 24 0.18873396712226442
22 24 0.06133133985564493
23 24 0.11706534126244253
24 24 0.15379267994204987
1 25 0.010588112764914781
2 25 0.010030314798416318
3 25 0.25995814748012486
4 25 0.012484584037766866
5 25 0.10645251027787872
6 25 0.001369257056318629
7 25 0.011909970793091862
8 25 0.016785629689836323
9 25 0.014090937213544485
10 25 0.06975318368598016
11 25 0.011813521338548072
12 25 0.08569069725148837
13 25 0.004619093313845579
14 25 0.07834852075298304
15 25 0.005844879337932873
16 25 0.012152301747738847
17 25 0.1064580833403097
18 25 0.07418320555240343
19 25 0.017665054966490956
20 25 0.00668368660508456
21 25 0.04252400217542496
22 25 0.018487375425754182
23 25 0.003239833211877041
24 25 0.01817722391784171
1 26 0.02050343533382404
2 26 0.0032512632255352614
3 26 0.02079042164562661
4 26 0.045705419138268644
5 26 0.012796341691449054
6 26 0.008513456398914987
7 26 0.0500800264638489
8 26 0.05575746475651533
9 26 0.09346054650432367
10 26 0.006659962968085464
11 26 0.03635182289229422
12 26 0.08897431065437744
13 26 0.01964794184638352
14 26 0.02129218990281867
15 26 0.026378007212225496
16 26 0.023902037140636434
17 26 0.006521752622305366
18 26 0.01905818085919342
19 26 0.005125189417989451
20 26 0.003487109877562622
21 26 0.09646459924309281
22 26 0.008922127033631932
23 26 0.020448408827361986
24 26 0.0015403065059673704
1 27 0.056336592223343876
2 27 0.08221679776074886
3 27 0.20944487611595902
4 27 0.0844577048483384
5 27 0.0559623332296047
6 27 0.016186753705884287
7 27 0.04276289641732767
8 27 0.2115207214507754
9 27 0.05306162031309036
10 27 0.20018309536680057
11 27 0.0089879039881254
12 27 0.21451095163020742
13 27 0.18785792913392496
14 27 0.21345792722469972
15 27 0.21184989687590491
16 27 0.18910773369560144
17 27 0.20136893156842547
18 27 0.19409520061087548
19 27 0.10082900749162146
20 27 0.1882950359475788
21 27 0.23088089474438722
22 27 0.012378415212019475
23 27 0.042227870084555696
24 27 0.05631610514318053
1 28 0.0052173727027138295
2 28 0.02117449576693531
3 28 0.028296514717551374
4 28 0.01262892988075226
5 28 0.00629877395255618
6 28 0.02752588250188659
7 28 0.09814467267264115
8 28 0.027099704526484025
9 28 0.03131876579725601
10 28 0.1574196063148242
11 28 0.07960443696980879
12 28 0.08548599130354306
13 28 0.010351495993606519
14 28 0.06956382793249904
15 28 0.06433105864401267
16 28 0.00048704412031108646
17 28 0.07196632188395269
18 28 0.013670021073294958
19 28 0.004385424171381214
20 28 0.02028307644460381
21 28 0.0260937478264629
22 28 0.06089235647104063
23 28 0.12662294449582773
24 28 0.028123074669266
1 29 0.007876060607813207
2 29 0.1111638749960975
3 29 0.02081742608350079
4 29 0.012381167527495851
5 29 0.0766873395115013
6 29 0.16836443651887162
7 29 0.01830926610724304
8 29 0.07157235722603839
9 29 0.07930680021978664
10 29 0.13058909720310918
11 29 0.16211306334922854
12 29 0.007699250874173447
13 29 0.04143238099608004
14 29 0.1479537606732015
15 29 0.06533958506612703
16 29 0.166320176793224
17 29 0.15758812276143805
18 29 0.08335786530524691
19 29 0.15382659182767144
20 29 0.16647702776192883
21 29 0.13292172895279375
22 29 0.19453090028915018
23 29 0.1664932811133498
24 29 0.0009431366678930297
1 30 0.053086751091047296
2 30 0.021174495766962176
3 30 0.08449907157414582
4 30 0.0703309054646386
5 30 0.06708202937972843
6 30 0.07909507347111863
7 30 0.0520240110619028
8 30 0.0782612448783542
9 30 0.05766602307341148
10 30 0.05738576381697266
11 30 0.042286576561736566
12 30 0.042352187442902034
13 30 0.04988081263282518
14 30 0.04231061766819762
15 30 0.04224609366793957
16 30 0.047352714010411134
17 30 0.04279608178097576
18 30 0.07870088885246018
19 30 0.05601239971615668
20 30 0.058060136935006085
21 30 0.042292839305704134
22 30 0.0887168005257768
23 30 0.04570703209301619
24 30 0.012595995208805166
1 31 0.05633645489424231
2 31 0.08221689486708783
3 31 0.0840127597003345
4 31 0.08445796176756204
5 31 0.08473550945607933
6 31 0.04230400801439753
7 31 0.04276299352366664
8 31 0.05436729083172054
9 31 0.05306171741942933
10 31 0.048542943805875344
11 31 0.043430147454761314
12 31 0.05689488902818596
13 31 0.0422308834099141
14 31 0.05582916277733693
15 31 0.05441013429361874
16 31 0.04281960544377457
17 31 0.04918417529278002
18 31 0.04533857307450179
19 31 0.04231106564706977
20 31 0.04241796420081713
21 31 0.06706637519620529
22 31 0.06738931358292177
23 31 0.042227870084555696
24 31 0.05631624247228209
1 32 0.14436340038960788
2 32 0.08296238207788943
3 32 0.11328191694427542
4 32 0.014827698500272324
5 32 0.0166935440871733
6 32 0.01218487564734727
7 32 0.13975339961883082
8 32 0.003730613106540326
9 32 0.011485872682585385
10 32 0.013697848751757946
11 32 0.011767052591869054
12 32 0.007923541520003408
13 32 0.09768689088629115
14 32 0.00948036500346161
15 32 0.15003500558732122
16 32 0.042311065647090515
17 32 0.04850791318658187
18 32 0.07196632188395391
19 32 0.04223587516019786
20 32 0.011271889585798833
21 32 0.008396773454305118
22 32 0.06916474986081551
23 32 0.04225126152616099
24 32 0.0005799307799604358
1 33 0.11682730609877201
2 33 0.07291085167905384
3 33 0.10349278060333217
4 33 0.09226050447287648
5 33 0.08103004436154301
6 33 0.1076709082539711
7 33 0.15644164200321983
8 33 0.1031238775437957
9 33 0.1071906696935434
10 33 0.15726096756916877
11 33 0.0789149036601987
12 33 0.10097248774466075
13 33 0.10339380644919341
14 33 0.10525100739720264
15 33 0.1138204591997994
16 33 0.11879296772826789
17 33 0.1240870986433617
18 33 0.10357689700910133
19 33 0.06376521398753686
20 33 0.10360771781385131
21 33 0.11396416987059871
22 33 0.0022286672352193893
23 33 0.042227652948122134
24 33 0.1380255127588211


==> include/ErrorMatrixData_NNcons_RELU1x15.dat <==
1 1 0.013681429011760837
2 1 0.02646536023746826
3 1 0.019988480848833312
4 1 0.02618535102452224
5 1 0.015387140069331728
6 1 0.054191094547422214
7 1 0.016051039107606968
8 1 0.02976145178673395
9 1 0.0182483561144533
10 1 0.05125809469252296
11 1 0.01091483848688135
12 1 0.008878891987986748
13 1 0.05212009455935185
14 1 0.006269741627717096
15 1 0.06559526502039237
16 1 0.024054218754059775
17 1 0.05210031405199622
18 1 0.024731337046869584
19 1 0.05355492769086734
20 1 0.041307035018443905
21 1 0.04656920812149323
22 1 0.014841912073665142
23 1 0.045310875746968904
24 1 0.07197486134563746
1 2 0.04046093344827312
2 2 0.02336001117998565
3 2 0.037300149875740485
4 2 0.013616446321058184
5 2 0.04056054688458133
6 2 0.11498771960958142
7 2 0.038221020108309856
8 2 0.05601195437882389
9 2 0.037845701158695344
10 2 0.01817917329919494
11 2 0.05148658233577774
12 2 0.03562401971342488
13 2 0.021812489450812933
14 2 0.03504957989528312
15 2 0.008777174592101256
16 2 0.03938632551430016
17 2 0.05275584741295425
18 2 0.03802436699288325
19 2 0.03471641130460923
20 2 0.05666363499961935
21 2 0.05477919749770477
22 2 0.1136681315558263
23 2 0.002608465258054249
24 2 0.007542378259090432
1 3 0.0498708038429721
2 3 0.054310792103133165
3 3 0.0306297592111896
4 3 0.013293294581219861
5 3 0.04056054688458133
6 3 0.09670867587799901
7 3 0.06094324091562753
8 3 0.008999287454600324
9 3 0.060658546624246856
10 3 0.02183694879301523
11 3 0.054459293958820654
12 3 0.035624019713420996
13 3 0.01870299781124407
14 3 0.029187276841005305
15 3 0.043592962671796576
16 3 0.05000125746651468
17 3 0.039064513705432624
18 3 0.05256839591906293
19 3 0.03471641130460723
20 3 0.05666363499959837
21 3 0.04498549124476803
22 3 0.11086415029862638
23 3 0.003358923366436173
24 3 0.017866482740068745
1 4 0.11189085165876918
2 4 0.11637464108335004
3 4 0.11624300991157202
4 4 0.11600729743494456
5 4 0.1158829493389262
6 4 0.11590997905847551
7 4 0.21188770223968767
8 4 0.21147767465703188
9 4 0.21174001919590887
10 4 0.11286446429131228
11 4 0.21210142117184766
12 4 0.11721952230453374
13 4 0.21377948965366184
14 4 0.11259651745864709
15 4 0.017543308050351203
16 4 0.10414040005142036
17 4 0.20795806363857913
18 4 0.21233595732015534
19 4 0.11451374655545339
20 4 0.21175614952352714
21 4 0.21254109052715534
22 4 0.11431753121466337
23 4 0.1168010401583187
24 4 0.0731574023709991
1 5 0.006223640145622267
2 5 0.062470993072664904
3 5 0.039914342462906705
4 5 0.013563301489158963
5 5 0.02158099212413367
6 5 0.021813323751171176
7 5 0.0010840597486556636
8 5 0.018633424182445957
9 5 0.018301617564373318
10 5 0.037819288920891925
11 5 0.05988611228358842
12 5 0.004392407276306409
13 5 0.06203936991794001
14 5 0.020043230999906347
15 5 0.03842843488917358
16 5 0.030737771123815927
17 5 0.02327562677439099
18 5 0.018511422115419895
19 5 0.04029572669172399
20 5 0.05951809317750434
21 5 0.03838780523231733
22 5 0.0046694405525102844
23 5 0.014456134947734567
24 5 0.11113143387452115
1 6 0.010452923629921784
2 6 0.06308551778269067
3 6 0.006868843793046198
4 6 0.00036599231738310145
5 6 0.006001354093347788
6 6 0.010088776379936437
7 6 0.013774432503393275
8 6 3.667551887498455e-5
9 6 0.03627853325428054
10 6 0.006566081708121674
11 6 0.03679532895011106
12 6 0.0037907137690065262
13 6 0.06322482728717993
14 6 0.010165045765648584
15 6 0.03788046802537581
16 6 0.012329420435949423
17 6 0.017847119304419845
18 6 0.06313022926009026
19 6 0.019187364727056844
20 6 0.018430895875733988
21 6 0.012116946567882758
22 6 0.01447667480944581
23 6 0.00437542774763644
24 6 0.029374455465119742
1 7 0.14810305208161095
2 7 0.2176822547175832
3 7 0.1465750064405703
4 7 0.14855963566426844
5 7 0.13890851297593945
6 7 0.14855963566430017
7 7 0.21753967557024376
8 7 0.21721312818710453
9 7 0.21768225471753988
10 7 0.14843679642692045
11 7 0.21486151110320384
12 7 0.14843679642688867
13 7 0.21721312818708283
14 7 0.1485596356643319
15 7 0.12876997243324542
16 7 0.14382165291764246
17 7 0.21747141527818895
18 7 0.21753192026439916
19 7 0.11130724745488635
20 7 0.21476165536781625
21 7 0.2175075839358073
22 7 0.1484367964269522
23 7 0.1485596356642367
24 7 0.11124907218437725
1 8 0.04898471202827803
2 8 0.06312792432068148
3 8 0.007585399604871021
4 8 0.14773003712498642
5 8 0.02782167299468641
6 8 0.14773003712492258
7 8 0.03128536049469918
8 8 0.061908675062540275
9 8 0.03112492156678428
10 8 0.021522888688950415
11 8 0.02696440237816855
12 8 0.14773198448688413
13 8 0.18278516739131315
14 8 0.14773003712485874
15 8 0.004607259553622713
16 8 0.1430153761065781
17 8 0.05268590176811565
18 8 0.21724621586688156
19 8 0.00987158192113656
20 8 0.2147117806745761
21 8 0.21724446376926024
22 8 0.0649258775089343
23 8 0.03991434246290693
24 8 0.008691024114463475
1 9 0.08884898423066592
2 9 0.10569866669426536
3 9 0.09694382258511322
4 9 0.08880703210360649
5 9 0.09089918336933969
6 9 0.08880703210361081
7 9 0.10567358673693233
8 9 0.10555892295719321
9 9 0.10569866669424174
10 9 0.08875336618670118
11 9 0.1076057888486282
12 9 0.08875336618666912
13 9 0.10555892295721142
14 9 0.08880703210361145
15 9 0.09602269189814215
16 9 0.08994314985599959
17 9 0.1056497090889876
18 9 0.10567087634116196
19 9 0.09067651605827004
20 9 0.1077658475239337
21 9 0.10566236700709464
22 9 0.08875336618664378
23 9 0.08880703210360803
24 9 0.23083810697143586
1 10 0.14851158897855596
2 10 0.21754495566652313
3 10 0.2319546191861731
4 10 0.14896931773102856
5 10 0.13929374720691937
6 10 0.1489693177311235
7 10 0.21768225471753988
8 10 0.2173556347679688
9 10 0.21754495566647977
10 10 0.1488461705127003
11 10 0.21494089250797085
12 10 0.14884617051273197
13 10 0.2173556347679471
14 10 0.14896931773109187
15 10 0.12869801771185246
16 10 0.14421939533292621
17 10 0.21761397934484192
18 10 0.21767449770076092
19 10 0.11124673600900455
20 10 0.21484105096005657
21 10 0.2176501559989044
22 10 0.14884617051263696
23 10 0.14896931773109187
24 10 0.3556104254448343
1 11 0.14851158897858768
2 11 0.10552072878848695
3 11 0.09617069188154173
4 11 0.14896931773109187
5 11 0.05175448200153465
6 11 0.14896931773102856
7 11 0.1054843574696982
8 11 0.03034741721784437
9 11 0.06239345596036294
10 11 0.11235143249358454
11 11 0.2149408925080586
12 11 0.11235143249361743
13 11 0.08970593048310793
14 11 0.14896931773109187
15 11 0.09504819062005546
16 11 0.14421939533292621
17 11 0.1549723627522623
18 11 0.2176744977007176
19 11 0.08942287769078958
20 11 0.0413853471025568
21 11 0.18920221691747988
22 11 0.11235143249365505
23 11 0.14896931773099692
24 11 0.01553659745653646
1 12 0.14851158897858768
2 12 0.2171362053089859
3 12 0.14936186578985944
4 12 0.14896931773109187
5 12 0.14848746553126044
6 12 0.14896931773102856
7 12 0.21727367983819626
8 12 0.2175396755702004
9 12 0.2153007055699983
10 12 0.1489693177309336
11 12 0.0754384673143319
12 12 0.14896931773102856
13 12 0.21766749350343262
14 12 0.14896931773099692
15 12 0.12848636466702462
16 12 0.14421939533289352
17 12 0.21766166702361778
18 12 0.01300134146953421
19 12 0.022282071825537986
20 12 0.13313331698975664
21 12 0.2176725745081019
22 12 0.14896931773102856
23 12 0.14896931773102856
24 12 0.14829436585209593
1 13 0.004836372049312532
2 13 0.21727318212783914
3 13 0.14934072705146445
4 13 0.09526363672176888
5 13 0.14848746553116518
6 13 0.0953688676651144
7 13 0.06304407878038432
8 13 0.024269767210530424
9 13 0.024688596661455176
10 13 0.09596309584273954
11 13 0.026528601004140673
12 13 0.020782488393477017
13 13 0.024266481452804745
14 13 0.002566786279156519
15 13 0.1285581773892599
16 13 0.04924081578016193
17 13 0.21751909241884543
18 13 0.07260931020143702
19 13 0.03367015204015733
20 13 0.21493594999578083
21 13 0.107899475179282
22 13 0.020782488393479404
23 13 0.05352955029133388
24 13 0.08967127857402482
1 14 0.013293736868290336
2 14 0.0954730315378528
3 14 0.08884545195764468
4 14 0.07386719296218991
5 14 0.004726668340094074
6 14 0.07386690687780406
7 14 0.03253471782718194
8 14 0.1008647641427022
9 14 0.10475886687488165
10 14 0.07386719296216104
11 14 0.015826134247755606
12 14 0.031961456572005
13 14 0.10569606992930447
14 14 0.07353490820088313
15 14 0.09244475130350933
16 14 0.14501790292261355
17 14 0.10410457971498782
18 14 0.10047762354514872
19 14 0.12456934697316982
20 14 0.10412614200049408
21 14 0.10500188796918203
22 14 0.07386719296216104
23 14 0.07353490820102523
24 14 0.03702150467526101
1 15 0.0020519846933188812
2 15 0.21705220570466985
3 15 0.14936946132337897
4 15 0.1493000112847472
5 15 0.044399048152056655
6 15 0.03295883489408015
7 15 0.1526676654861839
8 15 0.14988852207601788
9 15 0.2076036639936642
10 15 0.03296101769816433
11 15 0.034128846082540305
12 15 0.14896931773109187
13 15 0.21766749350347592
14 15 0.03040913936979872
15 15 0.11929560502369117
16 15 0.0447052243237518
17 15 0.21768225471753988
18 15 0.1454545144018204
19 15 0.1111416376412041
20 15 0.19216158421021365
21 15 0.21768225471749655
22 15 0.032961017698220185
23 15 0.12237003495680668
24 15 0.13657289352810292
1 16 0.009036721484423409
2 16 0.09371942162811273
3 16 0.1471081393603102
4 16 0.03321730789446478
5 16 0.10100255651836772
6 16 0.1493800263314246
7 16 0.03773218254279552
8 16 0.21768225471753988
9 16 0.20747261573538475
10 16 0.14938002633139305
11 16 0.03410219897608704
12 16 0.1493800263314246
13 16 0.21755918019637746
14 16 0.14938002633139305
15 16 0.11922833826942326
16 16 0.04500505318836014
17 16 0.19148789831961488
18 16 0.2176822547175832
19 16 0.11108123208971683
20 16 0.1922765699233843
21 16 0.20545065416143646
22 16 0.14938002633139305
23 16 0.07116952237269598
24 16 0.04420349669306178
1 17 0.148921150593515
2 17 0.2169993363526474
3 17 0.14925277302648185
4 17 0.1493800263314246
5 17 0.14889696666417201
6 17 0.14938002633151928
7 17 0.21713670262731855
8 17 0.2176822547175832
9 17 0.21516528022767575
10 17 0.14938002633145617
11 17 0.2149657816787316
12 17 0.1493800263314246
13 17 0.21755918019646414
14 17 0.1493800263314246
15 17 0.1284146000747339
16 17 0.14461814476996293
17 17 0.21756479420485034
18 17 0.2176822547176265
19 17 0.11108123208971683
20 17 0.21501782783106402
21 17 0.21755428418555925
22 17 0.14938002633145617
23 17 0.14938002633139305
24 17 0.14870338273116016
1 18 0.01715807300868144
2 18 0.061844890172728983
3 18 0.09202670344209854
4 18 0.09235040705397399
5 18 0.09199256003860715
6 18 0.09218984808992456
7 18 0.001261029915197165
8 18 0.10816843397243783
9 18 0.061284096353355744
10 18 0.001490176512016328
11 18 0.1084574947005931
12 18 0.0920114016239473
13 18 0.024595531513918245
14 18 0.09218983100391245
15 18 0.039914342462911145
16 18 0.02116552590103382
17 18 0.10829395822273344
18 18 0.10816842734620183
19 18 0.021977076132935314
20 18 0.1609009854351612
21 18 0.02525024569656331
22 18 0.0251865505391049
23 18 0.09265175434604103
24 18 0.07198368688163587
1 19 0.0873393286228773
2 19 0.006916434323486542
3 19 0.14470314183296815
4 19 0.05064991167481914
5 19 0.14372433893281705
6 19 0.021189102710774566
7 19 0.055834275139030165
8 19 0.21307977295776453
9 19 0.007431512732273493
10 19 0.05064991167481114
11 19 0.025323278373025615
12 19 0.14396422724049923
13 19 0.09774509784472873
14 19 0.021207758245054165
15 19 0.04146557018646302
16 19 0.020782488393471077
17 19 0.06879467273182438
18 19 0.21314959398594663
19 19 0.038472660376794365
20 19 0.21053383584927915
21 19 0.01674505873392773
22 19 0.03455865732409219
23 19 0.008180455169179424
24 19 0.07884728419329579
1 20 0.14399163581335403
2 20 0.212895417730146
3 20 0.14470314183296815
4 20 0.1442557056945067
5 20 0.14372433893281705
6 20 0.1442312372743461
7 20 0.2128431709945039
8 20 0.21307977295772065
9 20 0.2108140397552762
10 20 0.1441348005149633
11 20 0.2103117892320612
12 20 0.14396422724049923
13 20 0.20477335190182583
14 20 0.1439562545060969
15 20 0.12281498125077928
16 20 0.13927523622909255
17 20 0.21323703886190468
18 20 0.21314959398599045
19 20 0.10521796284760272
20 20 0.2105338358493236
21 20 0.2092508168440623
22 20 0.14439228200098106
23 20 0.008084570619363421
24 20 0.14387257239718848
1 21 0.01971538822110741
2 21 0.021627839723200037
3 21 0.012098158111700119
4 21 0.03612298563725069
5 21 0.03442911054869313
6 21 0.013173925913782858
7 21 0.06020219866940679
8 21 0.008072845357996572
9 21 0.0017026750666158108
10 21 0.01695014418725327
11 21 0.06086070137639088
12 21 0.05327148156621586
13 21 0.06308991084887927
14 21 0.004282733693974805
15 21 0.043046820408840114
16 21 0.019950043984064525
17 21 0.045606877186803896
18 21 0.05508773189285221
19 21 0.013809767753435898
20 21 0.061941778327109454
21 21 0.016289279201700646
22 21 0.021056573372883136
23 21 0.023584033029804274
24 21 0.005000441371761255
1 22 0.02034172635198317
2 22 0.06077293173501608
3 22 0.041489581190034874
4 22 0.018985371145517238
5 22 0.040560546884580884
6 22 0.026442080842117854
7 22 0.05687482557527668
8 22 0.06112378710107991
9 22 0.005156563551374838
10 22 0.035835454950507106
11 22 0.05445929395883087
12 22 0.040363536008654055
13 22 0.06073641253953044
14 22 0.039977635878807316
15 22 0.0018053771855198741
16 22 0.04033292764357421
17 22 0.056890536261253066
18 22 0.05180364201571086
19 22 0.020192163408632613
20 22 0.008268454295965233
21 22 0.05951788895197119
22 22 0.0037306017059056673
23 22 0.0460158018464647
24 22 0.04554565916913744
1 23 0.02535474088785017
2 23 0.0002921313023575012
3 23 0.03541283393297823
4 23 0.009483438634680597
5 23 0.02784289123889283
6 23 0.040832017341079885
7 23 0.011342069927923415
8 23 0.05513153636050494
9 23 0.05353673705208428
10 23 0.026772168458190415
11 23 0.011096630818094866
12 23 0.010824239023596638
13 23 0.01526852141340651
14 23 0.012051602906907544
15 23 0.026312019526945063
16 23 0.014864274368818098
17 23 0.03180416049419743
18 23 0.024422269772839122
19 23 0.02612916278263422
20 23 0.012305744479750746
21 23 0.03269504040025839
22 23 0.014135294911933105
23 23 0.027828005582792192
24 23 0.006809771606104853
1 24 0.1121322307702439
2 24 0.02213020657374387
3 24 0.126430887890994
4 24 0.12750023439671554
5 24 0.1132805801185366
6 24 0.1149741260056073
7 24 0.20572523403412643
8 24 0.032201108632612496
9 24 0.20604065005438654
10 24 0.1138811003985393
11 24 0.20920806844418754
12 24 0.02520406068350667
13 24 0.11355194970169816
14 24 0.11712264926857993
15 24 0.028659306315523603
16 24 0.1204751208562019
17 24 0.2064950862120546
18 24 0.06082546035672948
19 24 0.023805964477333217
20 24 0.06169491452470349
21 24 0.15480347919183024
22 24 0.002671594506033225
23 24 0.0051532146247165525
24 24 0.10657949523944438
1 25 0.003994622624752142
2 25 0.0147195024998521
3 25 0.017663192734259203
4 25 0.0044823251896390914
5 25 0.020473915873941984
6 25 0.010212152609982539
7 25 0.028440035166670707
8 25 0.0054406649556399955
9 25 0.05295651820047764
10 25 0.001036109814117503
11 25 0.021942811681236574
12 25 0.022851276028317713
13 25 0.06452444765049398
14 25 0.008478986602946215
15 25 0.038022220517247796
16 25 0.013799719245294995
17 25 0.032419529423807214
18 25 0.04507870569534389
19 25 0.034183907939652425
20 25 0.02138966863629732
21 25 0.009998001443375815
22 25 0.033722920816322666
23 25 0.034951563956141296
24 25 0.021306791501963684
1 26 0.007507351057315148
2 26 0.014462343631110763
3 26 0.012810618503662274
4 26 0.05169752017798046
5 26 0.051754482001538316
6 26 0.05331094626938926
7 26 0.004008122407799242
8 26 0.06317026298829687
9 26 0.04503515716603679
10 26 0.00999467583191782
11 26 0.01779579135274212
12 26 0.010717274321506487
13 26 0.01700895672724778
14 26 0.0032914595621309495
15 26 0.0238487605282115
16 26 0.05277503348924251
17 26 0.008971325091214899
18 26 0.0040491556809050255
19 26 0.03365362616846801
20 26 0.02754175520687363
21 26 0.0603190899746755
22 26 0.03506875642961815
23 26 0.011029110360124661
24 26 0.009867036683266828
1 27 0.040295940150456344
2 27 0.21727318212779576
3 27 0.004857900379873291
4 27 0.01891422390993444
5 27 0.040282303927060725
6 27 0.01888612939827153
7 27 0.21741076501505013
8 27 0.09323051819342895
9 27 0.21543623739558168
10 27 0.018914223910252777
11 27 0.06541589730184327
12 27 0.01891422391013719
13 27 0.25915741976905965
14 27 0.0405551326140253
15 27 0.12855817738922323
16 27 0.0379105247762474
17 27 0.21751909241880207
18 27 0.21753192026439916
19 27 0.12134892946252088
20 27 0.0366348699511221
21 27 0.21752999749601848
22 27 0.01891422391013719
23 27 0.04055526994306691
24 27 0.06009460241863128
1 28 0.040605026912677145
2 28 0.06058822505227046
3 28 0.005629985866077769
4 28 0.04132446884764085
5 28 0.033633730687801844
6 28 0.026822476711352072
7 28 0.05766100286417419
8 28 0.02601750582741258
9 28 0.03493494089339033
10 28 0.040593071680855575
11 28 0.021235668979254996
12 28 0.03508773177803981
13 28 0.06028502359021737
14 28 0.024258481113810904
15 28 0.13306130174109915
16 28 0.0245028167047745
17 28 0.04428933071177621
18 28 0.058208394902993676
19 28 0.04015099411868822
20 28 0.058093687759404045
21 28 0.016425547669603136
22 28 0.0021207172425971033
23 28 0.0196032061652045
24 28 0.0912911196301841
1 29 0.09107324823914273
2 29 0.001599043460218219
3 29 0.022076964632964602
4 29 0.020782488393475018
5 29 0.04096248186066709
6 29 0.0207859307289866
7 29 0.005429591938706624
8 29 0.0172861742545094
9 29 0.017354937734774922
10 29 0.02078248839347624
11 29 0.00017585015215804134
12 29 0.0908457051665226
13 29 0.10833567166420524
14 29 0.09081505397034598
15 29 0.002199032419865521
16 29 0.09344494428181602
17 29 0.018801360088001928
18 29 0.10834233186405681
19 29 0.10869452658037673
20 29 0.01171043472112765
21 29 0.02039869129714178
22 29 0.0908457051665513
23 29 0.09081505397034598
24 29 0.014798336584440741
1 30 0.022523415787907952
2 30 0.028736476008703993
3 30 0.02778478670181194
4 30 0.09457614322052929
5 30 0.06739325546565557
6 30 0.07459973215958554
7 30 0.05815939217066557
8 30 0.11743500336554913
9 30 0.05839504653044067
10 30 0.11586327894773182
11 30 0.0608168198682883
12 30 0.02520406068350667
13 30 0.03565312814725363
14 30 0.024319230462930677
15 30 0.07110461324739356
16 30 0.0255503941430116
17 30 0.05873628072203704
18 30 0.06091286291596035
19 30 0.023805867370994247
20 30 0.06169491452470349
21 30 0.06026823272967505
22 30 0.02309349461580723
23 30 0.07761445012916793
24 30 0.08306068543329365
1 31 0.040296037256795314
2 31 0.06715799638990916
3 31 0.040761535469018007
4 31 0.040555269943070016
5 31 0.04028226370429813
6 31 0.04055510174992876
7 31 0.0672228050958322
8 31 0.06738231401720896
9 31 0.06629182955254301
10 31 0.040555269943070016
11 31 0.06541595418541965
12 31 0.04055526994309844
13 31 0.06742274179579599
14 31 0.04055526994312686
15 31 0.028596843834221758
16 31 0.0379105247762474
17 31 0.06742525359314261
18 31 0.06741955699734337
19 31 0.022168309318950585
20 31 0.06542805520256798
21 31 0.06742043149190476
22 31 0.040555132613996875
23 31 0.04055526994306691
24 31 0.04017334157800477
1 32 0.021291413563135075
2 32 0.06741589231012281
3 32 0.03920960488282932
4 32 0.08934458380332891
5 32 0.10199377922254096
6 32 0.08934458380335535
7 32 0.06738231401717032
8 32 0.06326701086168429
9 32 0.06741602963920075
10 32 0.08511660325236763
11 32 0.10793800886182281
12 32 0.08511660325238904
13 32 0.06713437463966443
14 32 0.08934458380337836
15 32 0.028705850029956667
16 32 0.09057248479220685
17 32 0.10815048029280777
18 32 0.10561449317349675
19 32 0.02225238758709616
20 32 0.063939601416416
21 32 0.10383182219996667
22 32 0.02108263882586564
23 32 0.0032521031807646317
24 32 0.022231793547359067
1 33 0.08654555623479848
2 33 0.10038713079313463
3 33 0.0041706042046181085
4 33 0.06545086276818673
5 33 0.08729993139619821
6 33 0.06544708083192702
7 33 0.10841662941810326
8 33 0.07004440177656447
9 33 0.08622535875123444
10 33 0.06545086276818673
11 33 0.09613759743737582
12 33 0.008190519095865517
13 33 0.09621910671477002
14 33 0.06077040649115284
15 33 0.07771608960984012
16 33 0.09753098209262392
17 33 0.08827101167804505
18 33 0.046774175507355326
19 33 0.022193778564914585
20 33 0.06540939747915195
21 33 0.08550841491176908
22 33 0.06545086276818673
23 33 0.06077040649117044
24 33 0.08815311614398441


==> include/ErrorMatrixData_PWL.dat <==
1 1 0.012818561053455912
2 1 0.12968627405791544
3 1 0.147863910897315
4 1 0.29641608709973566
5 1 0.06327418072235869
6 1 0.0635424615440856
7 1 0.12934854791492345
8 1 0.2766361241699977
9 1 0.0008058909586488028
10 1 0.2761918967624295
11 1 0.1282543318831575
12 1 0.1589293469344728
13 1 0.0469050029357021
14 1 0.19228531724978515
15 1 0.2773553632680521
16 1 0.27580739610568106
17 1 0.0015690411746107635
18 1 0.2612124466737269
19 1 0.2132971705673441
20 1 0.008508104416823592
21 1 0.12613210402987818
22 1 0.06216435894325123
23 1 0.008847437778747747
24 1 0.0018531658119482763
1 2 0.064869912347938
2 2 0.5177758698060262
3 2 0.07612727537937047
4 2 0.30488177158609764
5 2 0.0
6 2 0.3074005900693053
7 2 1.942126779381997e-7
8 2 0.6335291501964231
9 2 0.0
10 2 0.6235181503115879
11 2 0.06492281132540434
12 2 0.04305723152939622
13 2 0.6680965797849607
14 2 0.6935670320385423
15 2 0.6468356288809831
16 2 0.6578222355816634
17 2 0.06666697957109088
18 2 0.6656419112020777
19 2 0.6912279247164286
20 2 0.1699481724168952
21 2 0.3927389083661623
22 2 0.4285718479886955
23 2 0.6797281509217368
24 2 0.06403736189826162
1 3 0.0648699123479406
2 3 0.5177758698060186
3 3 0.07612727537937047
4 3 0.07787211762613833
5 3 0.047234543448128066
6 3 0.08145278069767103
7 3 0.05134126782912986
8 3 0.6335291501964226
9 3 0.0477499703559378
10 3 0.6235181503115876
11 3 0.06492281132540434
12 3 0.04305723152939622
13 3 0.6680965797849296
14 3 0.2947506995482767
15 3 0.6468356288809824
16 3 0.6578222355816663
17 3 0.06666697957109186
18 3 0.6656419112020775
19 3 0.6912279247164282
20 3 0.16994817241690008
21 3 0.3883844190714669
22 3 0.4285718479886952
23 3 0.6797281509217378
24 3 0.06403736189840632
1 4 0.5251030500212237
2 4 0.474719464419135
3 4 0.5781747584506505
4 4 0.7226798488817843
5 4 0.4301906320167298
6 4 9.710633896909985e-8
7 4 0.0
8 4 0.0
9 4 0.0
10 4 0.0
11 4 0.3505966804799918
12 4 0.0
13 4 0.0
14 4 0.0
15 4 1.373291015625e-7
16 4 1.373291015625e-7
17 4 0.0
18 4 9.710633896909985e-8
19 4 0.0
20 4 0.0
21 4 0.0
22 4 0.0
23 4 0.0
24 4 0.26974132032135223
1 5 0.6013698978093821
2 5 0.0
3 5 0.0
4 5 0.07449940945486899
5 5 0.0
6 5 0.0
7 5 0.12046879660182164
8 5 0.3331763694016593
9 5 0.33211818108827634
10 5 0.33317892975933233
11 5 0.0
12 5 0.7008900057857343
13 5 0.2511844222559345
14 5 0.08969165541354052
15 5 0.33118372704329874
16 5 0.0
17 5 0.0
18 5 0.36819458915367437
19 5 0.33133369246133654
20 5 0.7922411928562783
21 5 0.47549468414338314
22 5 0.333294040117161
23 5 0.3332943024963497
24 5 0.3333698740187854
1 6 0.6617389941849401
2 6 0.5545596621951318
3 6 0.0652502189712864
4 6 0.40877829268037136
5 6 0.6738006630206832
6 6 0.6737998594317514
7 6 0.05859432572845957
8 6 0.6738057277836459
9 6 0.6751010004498439
10 6 0.6738053988742384
11 6 0.6742229766519517
12 6 0.6496554248600281
13 6 0.03965711375811054
14 6 0.08372690573557895
15 6 0.6811153596023943
16 6 0.6738051427643248
17 6 0.6738036637696314
18 6 0.7993154996806133
19 6 0.6810872341498064
20 6 0.7767057612184385
21 6 0.5987851953769432
22 6 0.6737906025613316
23 6 0.6737905688149898
24 6 0.6737808452543067
1 7 0.0
2 7 0.0663374459331956
3 7 0.0
4 7 0.0
5 7 0.0
6 7 0.0
7 7 0.0
8 7 2.171363749810441e-7
9 7 9.710633896909985e-8
10 7 0.0
11 7 0.0
12 7 0.0
13 7 0.0
14 7 0.06930551618881292
15 7 0.0
16 7 0.0
17 7 0.0
18 7 0.0
19 7 0.0
20 7 0.0
21 7 0.0
22 7 0.06624352884975081
23 7 0.0
24 7 3.6333865050630663e-7
1 8 9.710633896909985e-8
2 8 0.0
3 8 0.0
4 8 0.40246499890380555
5 8 0.0
6 8 0.0
7 8 0.0
8 8 0.0
9 8 0.0
10 8 9.710633896909985e-8
11 8 1.373291015625e-7
12 8 0.0
13 8 9.710633896909985e-8
14 8 9.710633896909985e-8
15 8 0.0
16 8 9.710633896909985e-8
17 8 0.0
18 8 0.0
19 8 0.0
20 8 0.4222691763411631
21 8 0.0
22 8 0.0
23 8 1.373291015625e-7
24 8 0.0
1 9 0.001585209898415089
2 9 0.06472390604009014
3 9 0.0016405697254101561
4 9 0.0016566617454882805
5 9 0.001670085413098958
6 9 0.0016652031914257811
7 9 0.0661207049337253
8 9 0.001700585538984375
9 9 0.07361647002993027
10 9 0.001698693272720501
11 9 0.0017241473225195307
12 9 0.2961950113954648
13 9 0.06755139766613608
14 9 0.06754436363906031
15 9 0.06690386472591765
16 9 0.0016973051442968742
17 9 0.07332883855050414
18 9 0.07223614859127249
19 9 0.07285602796887682
20 9 0.07041023357615697
21 9 0.0016314765412825515
22 9 0.06463455435658674
23 9 0.0016087695479687504
24 9 0.0015497291326757813
1 10 3.501218843256764e-7
2 10 0.0
3 10 0.0
4 10 0.0
5 10 0.0
6 10 0.0
7 10 0.06780649868619926
8 10 1.6819311283148652e-7
9 10 0.07531837382157991
10 10 1.6819311283148652e-7
11 10 0.0
12 10 0.3380816408849567
13 10 0.06931292685880534
14 10 0.0
15 10 0.06863089893630828
16 10 0.0
17 10 0.0750171565021643
18 10 0.073910485009404
19 10 0.07452213727530911
20 10 0.07206219863058405
21 10 0.0
22 10 0.0
23 10 0.0
24 10 3.6333865050630663e-7
1 11 0.0
2 11 0.0
3 11 1.373291015625e-7
4 11 0.0
5 11 1.373291015625e-7
6 11 1.373291015625e-7
7 11 1.373291015625e-7
8 11 1.373291015625e-7
9 11 0.0
10 11 0.0
11 11 0.0
12 11 0.0
13 11 0.0
14 11 1.373291015625e-7
15 11 0.0
16 11 0.0
17 11 0.0
18 11 9.710633896909985e-8
19 11 0.0
20 11 0.0
21 11 1.373291015625e-7
22 11 0.0
23 11 0.0
24 11 0.0
1 12 0.0
2 12 0.0
3 12 1.373291015625e-7
4 12 0.0
5 12 1.373291015625e-7
6 12 1.373291015625e-7
7 12 1.373291015625e-7
8 12 9.710633896909985e-8
9 12 0.0
10 12 0.0
11 12 0.0
12 12 0.0
13 12 0.0
14 12 1.373291015625e-7
15 12 0.0
16 12 0.0
17 12 0.0
18 12 9.710633896909985e-8
19 12 0.0
20 12 0.0
21 12 1.373291015625e-7
22 12 0.0
23 12 0.0
24 12 0.0
1 13 0.0
2 13 0.6872304813813164
3 13 0.0
4 13 0.0
5 13 1.373291015625e-7
6 13 0.644922690649643
7 13 0.6872304813813164
8 13 0.6436536879346646
9 13 0.6437095537723938
10 13 0.0
11 13 0.6875616765248342
12 13 0.6461158625464876
13 13 0.646355637450599
14 13 0.6782655949698309
15 13 0.6358026621924266
16 13 0.6435030191436675
17 13 0.6407336879502503
18 13 0.8154005691927365
19 13 0.6412776154768849
20 13 1.373291015625e-7
21 13 1.373291015625e-7
22 13 0.5753872242237439
23 13 0.6382835427638487
24 13 0.47539029202817606
1 14 0.0
2 14 1.373291015625e-7
3 14 0.0
4 14 1.1668019148629956
5 14 1.373291015625e-7
6 14 0.0
7 14 0.0
8 14 0.03620342996887402
9 14 0.05438977516788138
10 14 0.0
11 14 0.0
12 14 0.24292650081393685
13 14 0.1452857291128312
14 14 0.04438163102588166
15 14 0.017365899493513547
16 14 0.0
17 14 0.0
18 14 0.12117656783786931
19 14 0.28170465089987384
20 14 0.17964345833888923
21 14 0.04372364934180416
22 14 0.0
23 14 0.0
24 14 0.0
1 15 0.0
2 15 2.74658203125e-7
3 15 0.0
4 15 0.0
5 15 1.373291015625e-7
6 15 0.0
7 15 0.0
8 15 0.0
9 15 0.0
10 15 0.0
11 15 0.0
12 15 0.0
13 15 1.373291015625e-7
14 15 0.0
15 15 0.0
16 15 0.0
17 15 0.0
18 15 9.710633896909985e-8
19 15 1.373291015625e-7
20 15 0.0
21 15 0.0
22 15 0.0
23 15 0.0
24 15 0.0
1 16 0.0
2 16 2.3786098126403647e-7
3 16 0.0
4 16 0.0
5 16 0.0
6 16 0.0
7 16 0.0
8 16 3.884253558763994e-7
9 16 0.0
10 16 0.0
11 16 0.0
12 16 0.0
13 16 0.0
14 16 0.0
15 16 0.0
16 16 0.0
17 16 0.0
18 16 0.0
19 16 1.373291015625e-7
20 16 0.0
21 16 0.0
22 16 0.0
23 16 0.0
24 16 0.0
1 17 3.501218843256764e-7
2 17 2.3786098126403647e-7
3 17 0.0
4 17 2.561193459161854
5 17 0.0
6 17 0.0
7 17 0.0
8 17 1.6819311283148652e-7
9 17 0.0
10 17 0.0
11 17 0.0
12 17 0.0
13 17 0.0
14 17 0.0
15 17 0.0
16 17 0.0
17 17 0.0
18 17 0.0
19 17 0.0
20 17 0.0
21 17 0.0
22 17 0.0
23 17 0.0
24 17 0.0
1 18 0.6441399266887439
2 18 0.6556542127743089
3 18 0.7590275835482372
4 18 0.6014492412823704
5 18 0.6441387341873162
6 18 0.6441388030667324
7 18 0.6441385125706874
8 18 0.6431193299235661
9 18 0.6422783996927623
10 18 0.7691862247554648
11 18 0.7598075496169887
12 18 0.7691850307327024
13 18 0.7764483807982443
14 18 0.6976756769757262
15 18 0.769185659493332
16 18 0.8068143301628821
17 18 0.6441146574781158
18 18 0.7904025750154079
19 18 0.6441152841437489
20 18 0.3524204681848424
21 18 0.6441392788893151
22 18 0.6441395963527593
23 18 0.6441395992441692
24 18 0.6441404321976935
1 19 0.0711128949720436
2 19 0.20959944946848932
3 19 0.8210243704736517
4 19 0.5366352482789181
5 19 0.07294091861567695
6 19 0.07283666740572986
7 19 0.07327526432943951
8 19 0.4220873840291618
9 19 0.5301353630724011
10 19 0.645671742207908
11 19 0.818555084292284
12 19 0.6457244015483
13 19 0.8004705739695269
14 19 0.0850845877512394
15 19 0.6456966734783574
16 19 0.7743891017459468
17 19 0.07332680251065776
18 19 0.7610839015096876
19 19 0.07285403197151767
20 19 0.1928380352974841
21 19 0.07211208258835969
22 19 0.07162428020153414
23 19 0.07161982102875296
24 19 0.07032262358933931
1 20 0.07111289497204326
2 20 0.07172353670977905
3 20 0.07230820668481486
4 20 0.06759228573660393
5 20 0.07294091861580303
6 20 0.07283666740579287
7 20 0.07327526432950224
8 20 0.07359441838686576
9 20 0.07361440936471764
10 20 0.07355216446279339
11 20 0.07408271173214304
12 20 0.07479927567006052
13 20 0.07486482205954322
14 20 0.4790249873455963
15 20 0.07414536446066572
16 20 0.07351924521579625
17 20 0.07332680251071626
18 20 0.07223411615060141
19 20 0.07285403197157761
20 20 0.07040887516758003
21 20 0.07211208258823162
22 20 0.07162428020153384
23 20 0.07161982102881466
24 20 0.07032262358920811
1 21 0.6879788185769198
2 21 0.6364230953423511
3 21 0.3111069248147813
4 21 0.2745829335076273
5 21 0.6797270700341964
6 21 0.4808447112486176
7 21 0.07291231830310707
8 21 0.6856369075242565
9 21 0.688184645943515
10 21 0.6788869429350887
11 21 0.2579237149150817
12 21 0.6798139078595641
13 21 0.2415396981117759
14 21 0.10474097388400505
15 21 0.6793781799371195
16 21 0.6788249434947724
17 21 0.677958954420198
18 21 0.8154005691927396
19 21 0.6818509420240568
20 21 0.07080595384659194
21 21 0.6361255212723254
22 21 0.6850629937096824
23 21 0.6767856785857497
24 21 0.6849554930978496
1 22 0.46217077572316034
2 22 0.7081662133792154
3 22 0.6972969312458652
4 22 0.07787211762613833
5 22 0.06631020733450399
6 22 0.28311587061677335
7 22 0.11448059583342385
8 22 0.6551474329985827
9 22 0.06702980169452998
10 22 0.668755328639814
11 22 0.665328395013923
12 22 0.2281072015162655
13 22 0.21000436966723957
14 22 0.29544773630683263
15 22 0.6805976264453986
16 22 0.6640637922953083
17 22 0.24078374137686026
18 22 0.6656419112020978
19 22 0.6500100016520016
20 22 0.7091842611905362
21 22 0.210040875980809
22 22 0.49365662092706236
23 22 0.6548180545202709
24 22 0.36399795317951045
1 23 0.5595585179937523
2 23 0.6896004832056344
3 23 0.6913999735207755
4 23 0.706800782653319
5 23 0.607727291324071
6 23 0.30740059006930487
7 23 0.5287524988604078
8 23 0.53026610933978
9 23 0.5306124842462094
10 23 0.6505237463173965
11 23 0.696964501899677
12 23 0.7513376476756716
13 23 0.5853599388692325
14 23 0.23528510550737858
15 23 0.5852469009248042
16 23 0.5754316062288609
17 23 0.6246552940960655
18 23 0.517781966192268
19 23 0.6743741770039964
20 23 0.6964623502504911
21 23 0.07759286427455914
22 23 0.566901427381955
23 23 0.5847497920480469
24 23 0.589894580902258
1 24 0.0
2 24 0.0
3 24 0.0
4 24 0.37616038691962117
5 24 0.047234543448124514
6 24 0.613889281026726
7 24 0.0513412678287732
8 24 0.0
9 24 0.04774997035593544
10 24 0.0
11 24 0.0
12 24 0.0
13 24 0.0
14 24 0.7808101552762063
15 24 0.0
16 24 0.0
17 24 0.0
18 24 0.0
19 24 0.0
20 24 1.942126779381997e-7
21 24 0.0
22 24 0.0
23 24 0.0
24 24 0.0
1 25 0.3393528833235739
2 25 0.0
3 25 0.0
4 25 0.21028817550953915
5 25 0.0
6 25 0.05532871960439101
7 25 0.2808210844852246
8 25 0.0
9 25 0.0
10 25 0.0
11 25 0.0
12 25 0.02654321442435359
13 25 0.16964428908449758
14 25 0.13738298382797431
15 25 0.0
16 25 0.0
17 25 0.0
18 25 0.0
19 25 0.0
20 25 0.778555229693124
21 25 0.2721984312629582
22 25 0.0
23 25 9.710633896909985e-8
24 25 0.0
1 26 0.6871489906281651
2 26 0.6052129066721135
3 26 0.5447425676678974
4 26 0.676747226774504
5 26 0.6798277008236989
6 26 0.6743141800089615
7 26 0.15099430096120425
8 26 0.6878717802036327
9 26 0.6881988291505864
10 26 0.6878723159066067
11 26 0.674222976651951
12 26 0.6879696080306397
13 26 0.2415396981117759
14 26 0.21786265103005054
15 26 0.68792818819721
16 26 0.6814362407759965
17 26 0.6809624696894491
18 26 0.815400569192745
19 26 0.6877111227416182
20 26 0.7854518346020465
21 26 0.1894660707932303
22 26 0.6874141979592391
23 26 0.6875402046314316
24 26 0.6878107008583371
1 27 0.0
2 27 0.0
3 27 0.0
4 27 0.0
5 27 0.0
6 27 1.373291015625e-7
7 27 0.0
8 27 3.3638622566297303e-7
9 27 0.0
10 27 0.0
11 27 0.0
12 27 0.0
13 27 0.0
14 27 0.0
15 27 0.0
16 27 0.0
17 27 0.0
18 27 0.0
19 27 0.0
20 27 1.373291015625e-7
21 27 0.0
22 27 1.373291015625e-7
23 27 0.0
24 27 0.0
1 28 0.38131021509783447
2 28 0.38747131584181516
3 28 0.5433981135165409
4 28 0.7010444463537664
5 28 0.3027784425972669
6 28 0.13380979646019187
7 28 0.07590127264404734
8 28 0.44426728188250036
9 28 0.42912244709402747
10 28 0.4443197791394221
11 28 0.0
12 28 0.48673287792172815
13 28 0.01158361174958955
14 28 0.08143221547446267
15 28 0.35048356877834774
16 28 0.33922742115990334
17 28 0.3140640265080781
18 28 0.32140936744064763
19 28 0.2789281787507453
20 28 0.5571391644373099
21 28 0.24173700103829265
22 28 0.41222930321451434
23 28 0.4197451676403173
24 28 0.43894437592419566
1 29 0.6869066363509847
2 29 0.6870901206593331
3 29 0.6868447485885253
4 29 0.5064082938889767
5 29 0.6864105076458192
6 29 0.5688954924958509
7 29 0.6861516467715711
8 29 0.5688954924958509
9 29 0.5695163985526097
10 29 0.6860532443557048
11 29 0.6866466535474864
12 29 0.5688954924958626
13 29 0.5688954924958626
14 29 0.5688954924958509
15 29 0.5688954924958626
16 29 0.5688954924958626
17 29 0.5695114441686714
18 29 0.6448734192304014
19 29 0.5695033452095212
20 29 0.7788383198124456
21 29 0.6846779963561338
22 29 0.6847839380648261
23 29 0.5688954924958626
24 29 0.6689501723915424
1 30 0.0
2 30 1.373291015625e-7
3 30 0.0
4 30 0.6977392208043014
5 30 0.0
6 30 0.616221093819808
7 30 0.0
8 30 0.0
9 30 0.0
10 30 0.0
11 30 0.0
12 30 0.0
13 30 0.0
14 30 0.7034069697902212
15 30 0.0
16 30 0.0
17 30 0.0
18 30 0.0
19 30 0.0
20 30 2.913190169072995e-7
21 30 0.16067936932307342
22 30 0.0
23 30 0.0
24 30 1.373291015625e-7
1 31 3.501218843256764e-7
2 31 0.0
3 31 1.373291015625e-7
4 31 0.0
5 31 0.0
6 31 1.373291015625e-7
7 31 1.373291015625e-7
8 31 0.0
9 31 0.0
10 31 0.0
11 31 0.0
12 31 0.0
13 31 0.0
14 31 0.0
15 31 0.0
16 31 0.0
17 31 0.0
18 31 0.0
19 31 0.0
20 31 0.0
21 31 0.0
22 31 1.373291015625e-7
23 31 0.0
24 31 0.0
1 32 0.06417419042164631
2 32 0.0647253137988262
3 32 0.0652502189712864
4 32 0.40527630144976345
5 32 0.06581975417485661
6 32 0.06572591427600948
7 32 0.06612220830043752
8 32 0.06640797475208493
9 32 0.06642782314433146
10 32 0.06636994246688517
11 32 0.07408481292892355
12 32 0.296381109472169
13 32 0.06755300347031762
14 32 0.06754596892813255
15 32 0.06690542359418773
16 32 0.06634031214198362
17 32 0.06616892741824733
18 32 0.07223818097586432
19 32 0.06574334139993356
20 32 0.07041159195925857
21 32 0.06507367282620306
22 32 0.06463595614479427
23 32 0.06463054015089068
24 32 0.06346273233371029
1 33 0.0
2 33 2.74658203125e-7
3 33 0.0
4 33 0.22758962943670502
5 33 0.0
6 33 1.373291015625e-7
7 33 0.0
8 33 1.373291015625e-7
9 33 0.0
10 33 0.0
11 33 0.0
12 33 0.0
13 33 1.373291015625e-7
14 33 1.373291015625e-7
15 33 0.0
16 33 0.0
17 33 0.0
18 33 0.0
19 33 0.0
20 33 1.373291015625e-7
21 33 1.373291015625e-7
22 33 0.0
23 33 0.0
24 33 0.0


==> include/ErrorMatrixData_PWL1.dat <==
1 1 0.004503713312306701
2 1 0.0014441081483766993
3 1 0.0012526598800475242
4 1 0.006453805252341294
5 1 0.005792585602069522
6 1 0.0047812086473717486
7 1 0.00284709715044551
8 1 0.0007302235049655437
9 1 0.00011165349426889293
10 1 0.001192703562628239
11 1 0.006631538539674686
12 1 0.005846297124776356
13 1 0.0013048542338918168
14 1 0.0015644070477511818
15 1 0.005698258644374121
16 1 0.001707633142330689
17 1 0.001607472792538367
18 1 5.5431583715126465e-5
19 1 0.005290492142044023
20 1 0.003020750563210939
21 1 0.005787028667734617
22 1 0.002309901952200377
23 1 0.0016886793106039022
24 1 0.0027622595599221533
1 2 0.0017805390678641841
2 2 0.006314902357375196
3 2 0.007930095430834783
4 2 0.0
5 2 0.0018618844713607086
6 2 0.008732840819289045
7 2 0.006795358044897892
8 2 0.006446041527019608
9 2 0.0014689100640121744
10 2 0.00886102828516866
11 2 0.003860599150908861
12 2 0.03359823587099031
13 2 0.008634518314840745
14 2 0.003996943211733106
15 2 0.005303322822083623
16 2 0.00636516812303195
17 2 0.005547017997911463
18 2 0.010619890243833252
19 2 0.014856571394986418
20 2 0.11671579613258644
21 2 0.006346620341572962
22 2 0.005584232433971825
23 2 0.005605402880859145
24 2 0.007082751901521744
1 3 0.0118033063158558
2 3 0.005079792219777612
3 3 0.0004240076632511247
4 3 0.12154008793517695
5 3 0.010361345959447155
6 3 0.0007931810132857375
7 3 0.006795358044544175
8 3 0.006446041527019608
9 3 4.757303564550952e-5
10 3 0.007583311835624995
11 3 0.004686829176526075
12 3 0.034476079544957905
13 3 0.0013139051174493321
14 3 0.003996943211733106
15 3 0.005303322822097889
16 3 0.00636516812303195
17 3 0.005547017997911463
18 3 0.010619890243830588
19 3 0.014856571394984641
20 3 0.11671579613258047
21 3 0.0051296365105072406
22 3 0.005584232433971825
23 3 0.005605402880873467
24 3 0.007082751901521744
1 4 0.11831682918657566
2 4 0.00523199193811047
3 4 0.03755550068484337
4 4 0.09871444643920885
5 4 0.11667140924716893
6 4 0.11396705880886529
7 4 0.12192362247618141
8 4 0.0
9 4 0.0
10 4 0.0
11 4 0.12064907098754246
12 4 0.0
13 4 0.0221708374279177
14 4 0.0
15 4 0.0
16 4 0.0
17 4 0.0
18 4 0.0
19 4 1.1893049063201824e-7
20 4 1.1893049063201824e-7
21 4 1.1893049063201824e-7
22 4 1.1893049063201824e-7
23 4 0.0
24 4 0.09726433841789771
1 5 0.04488962959298415
2 5 0.0033573084532445563
3 5 0.008607852857975828
4 5 0.0
5 5 0.0
6 5 0.0
7 5 0.0
8 5 0.0
9 5 0.0031528517725836203
10 5 0.004798737898436267
11 5 0.002624743110604122
12 5 0.0
13 5 0.005879245213085582
14 5 0.004220316565054727
15 5 0.0
16 5 0.0
17 5 1.1893049063201824e-7
18 5 1.1893049063201824e-7
19 5 0.0
20 5 0.0
21 5 0.0
22 5 0.08729112217359705
23 5 0.0
24 5 0.0
1 6 0.010404726694142497
2 6 0.0046078435833138975
3 6 0.006291371371138332
4 6 0.0009332559399776175
5 6 0.002166121698741974
6 6 0.013019606400733963
7 6 0.012509319600455537
8 6 0.012943939606869015
9 6 0.004814781721968586
10 6 0.00043439133684142206
11 6 0.0021570109032369444
12 6 0.0008868238815404883
13 6 0.013069495849730828
14 6 0.001461630334018249
15 6 0.00041976376626462475
16 6 0.013034434238237913
17 6 0.0006715281405756945
18 6 0.0007397490503679993
19 6 0.009861581860650115
20 6 0.0009325293436306392
21 6 0.0009413350213200999
22 6 0.0009536735660350404
23 6 0.0009537613344969831
24 6 0.012350931036583357
1 7 5.229336391660703e-7
2 7 0.028745514830212898
3 7 0.0
4 7 5.906748001356783e-7
5 7 0.0
6 7 0.07043846868949896
7 7 1.1893049063201824e-7
8 7 1.1893049063201824e-7
9 7 0.10452412908182684
10 7 0.0
11 7 0.0
12 7 0.0
13 7 0.0
14 7 0.11921659318979799
15 7 0.0
16 7 0.0
17 7 1.1893049063201824e-7
18 7 1.1893049063201824e-7
19 7 0.0
20 7 0.0
21 7 0.0
22 7 5.229336391660703e-7
23 7 0.0
24 7 1.1893049063201824e-7
1 8 0.12070153693640626
2 8 0.0
3 8 0.0
4 8 1.1893049063201824e-7
5 8 0.025804203140751714
6 8 0.006446041527048252
7 8 0.0
8 8 1.1893049063201824e-7
9 8 0.0028996430055561184
10 8 0.0
11 8 0.0
12 8 0.0189317056707341
13 8 0.0
14 8 0.0
15 8 0.0
16 8 0.0
17 8 0.0
18 8 0.0
19 8 0.0
20 8 0.0
21 8 0.0
22 8 0.0
23 8 1.1893049063201824e-7
24 8 0.0
1 9 0.0015850370866602485
2 9 0.02713197493710743
3 9 0.005672237403320679
4 9 0.0016560710706881449
5 9 0.026983532615454362
6 9 0.06075931129616565
7 9 0.027677882688156314
8 9 0.025576029923779442
9 9 0.027133981748567078
10 9 0.006130779696410904
11 9 0.027237526693897375
12 9 0.027466123660510863
13 9 0.027512427152515874
14 9 0.02753381512081946
15 9 0.02726576429617574
16 9 0.02779871194445735
17 9 0.026961851580819228
18 9 0.12129018182346822
19 9 0.048717365579565575
20 9 0.026674477075649065
21 9 0.026518757104699385
22 9 0.07104063649490011
23 9 0.1285568463614975
24 9 0.021450638458820948
1 10 0.0
2 10 0.0
3 10 0.4943277625966793
4 10 0.0
5 10 0.02865361802855332
6 10 0.0
7 10 0.02936367644038942
8 10 0.4744239700762355
9 10 0.3387624618387718
10 10 0.4938692203035891
11 10 0.028961674016416906
12 10 0.029224495374553832
13 10 0.029273956345185145
14 10 0.28138454610416547
15 10 0.028992798506566365
16 10 0.029496017088754222
17 10 0.02865016953223254
18 10 0.23352684480714403
19 10 0.05450960085213613
20 10 0.028326442130076148
21 10 0.028150233645981935
22 10 0.42939283389924277
23 10 0.24789116585300708
24 10 0.4880199225225005
1 11 5.229336391660703e-7
2 11 9.710633896909985e-8
3 11 0.11131677423586345
4 11 0.1261248939129055
5 11 0.11641304375529976
6 11 0.12806388185168827
7 11 1.1893049063201824e-7
8 11 0.0
9 11 0.0
10 11 5.57833447583951e-7
11 11 5.98603675718171e-7
12 11 2.74658203125e-7
13 11 5.98603675718171e-7
14 11 1.1893049063201824e-7
15 11 0.11776502130577529
16 11 0.1273583080375448
17 11 0.12016829152567399
18 11 0.10245316521990944
19 11 0.12627719703795431
20 11 0.12674981750079234
21 11 5.229336391660703e-7
22 11 0.07115685607916744
23 11 0.11903494571038281
24 11 0.021401054160105626
1 12 5.229336391660703e-7
2 12 0.0
3 12 0.0
4 12 0.1261248939121239
5 12 0.0
6 12 0.11021620030358567
7 12 0.12740015667106025
8 12 0.0
9 12 0.0
10 12 5.57833447583951e-7
11 12 1.6819311283148652e-7
12 12 5.229336391660703e-7
13 12 0.0
14 12 0.49320464195547015
15 12 5.535913065695721e-7
16 12 0.0
17 12 2.74658203125e-7
18 12 0.0
19 12 0.0
20 12 0.0
21 12 5.229336391660703e-7
22 12 0.0
23 12 0.0
24 12 0.0
1 13 5.229336391660703e-7
2 13 0.006363989710607476
3 13 0.005997802814728503
4 13 5.229336391660703e-7
5 13 0.004111735444082665
6 13 0.00643868270415715
7 13 0.12804984274384074
8 13 0.00587101213445429
9 13 0.005997802814728503
10 13 0.05766577546168533
11 13 0.006446041526976587
12 13 0.006795358044831001
13 13 0.12130869743909128
14 13 0.006795358044831001
15 13 0.006446041526981361
16 13 0.11826477630677767
17 13 0.08700215066117067
18 13 0.022212798426942904
19 13 0.06665759084735368
20 13 0.006795358044912214
21 13 0.05512884156493758
22 13 0.006706922781203661
23 13 0.011199015346732732
24 13 0.057333543094060246
1 14 5.229336391660703e-7
2 14 9.710633896909985e-8
3 14 5.229336391660703e-7
4 14 5.229336391660703e-7
5 14 1.1893049063201824e-7
6 14 9.710633896909985e-8
7 14 0.0
8 14 0.03620381839422989
9 14 0.2191021687363907
10 14 0.49999990289366103
11 14 0.4608635707869255
12 14 0.2429259778804016
13 14 0.1452853257768232
14 14 0.17117593889376084
15 14 0.017365345902206977
16 14 0.0
17 14 5.57833447583951e-7
18 14 0.12117666494431253
19 14 0.2817046508999743
20 14 0.18219773606292375
21 14 0.04372309150835655
22 14 0.0
23 14 0.5
24 14 0.0
1 15 5.229336391660703e-7
2 15 9.710633896909985e-8
3 15 5.229336391660703e-7
4 15 5.229336391660703e-7
5 15 1.1893049063201824e-7
6 15 9.710633896909985e-8
7 15 0.0
8 15 0.0
9 15 1.1893049063201824e-7
10 15 9.710633896909985e-8
11 15 0.0
12 15 5.229336391660703e-7
13 15 5.406652135170464e-7
14 15 5.57833447583951e-7
15 15 5.535913065695721e-7
16 15 0.0
17 15 5.57833447583951e-7
18 15 0.0
19 15 0.0
20 15 0.0
21 15 5.57833447583951e-7
22 15 0.0
23 15 0.0
24 15 0.0
1 16 0.0
2 16 0.0
3 16 0.0
4 16 0.0
5 16 0.0
6 16 0.0
7 16 0.0
8 16 0.0
9 16 0.0
10 16 0.0
11 16 0.0
12 16 0.0
13 16 0.0
14 16 0.0
15 16 0.0
16 16 0.0
17 16 0.0
18 16 0.0
19 16 0.0
20 16 0.0
21 16 0.0
22 16 0.0
23 16 0.0
24 16 0.0
1 17 0.0
2 17 0.0
3 17 0.4932046419554558
4 17 0.0
5 17 0.0
6 17 0.16051185225559922
7 17 0.0
8 17 0.0
9 17 0.6649312175759627
10 17 0.44675296775062073
11 17 0.5067042343950797
12 17 0.0
13 17 5.98603675718171e-7
14 17 0.0
15 17 0.0
16 17 0.0
17 17 5.906748001356783e-7
18 17 0.0
19 17 0.0
20 17 0.0
21 17 0.0
22 17 0.0
23 17 0.2976028001870575
24 17 0.0
1 18 0.03751505937263366
2 18 0.005289551659773517
3 18 0.11224554298208084
4 18 0.11402509841411174
5 18 0.0317797544669276
6 18 0.04821579178959767
7 18 0.11283834096300002
8 18 0.04454705648941848
9 18 0.10503563195158022
10 18 0.0059861106344129
11 18 0.01370690096603211
12 18 0.1137523109557251
13 18 0.11253687695509318
14 18 0.11164964058007515
15 18 0.006282156713190656
16 18 0.04814611052330631
17 18 0.006608360686282788
18 18 0.1137038534062193
19 18 0.005380965966572893
20 18 0.006435857921469612
21 18 0.006928715174942535
22 18 0.005356784244609614
23 18 0.11363687583995913
24 18 0.11161977405392112
1 19 0.013224462346286658
2 19 0.10126678085390117
3 19 0.005978393841356677
4 19 0.027556810255677754
5 19 0.004906252365817709
6 19 0.0057390514122726
7 19 0.1268553263507668
8 19 0.04296448159410371
9 19 0.027133823573665988
10 19 0.1017528057877658
11 19 0.013878900354288959
12 19 0.11361232271945565
13 19 0.006704234395093711
14 19 0.011542181773343874
15 19 0.10200838974598186
16 19 0.005693482437344688
17 19 0.10231563151521156
18 19 0.0276671744812165
19 19 0.10136413650399045
20 19 0.1022000010757877
21 19 0.04954481752282758
22 19 0.10141942779167651
23 19 0.027146898476215934
24 19 0.026507918401149386
1 20 0.02699413895042404
2 20 0.027131847316487618
3 20 0.018638078902302402
4 20 0.027556810255677345
5 20 0.026966358862314667
6 20 0.027543209917444095
7 20 0.027692445624956447
8 20 0.027780916586790112
9 20 0.027133823573664284
10 20 0.027837290165462037
11 20 0.028053355194593087
12 20 0.028338511438536013
13 20 0.02833704905926635
14 20 0.07166561413864006
15 20 0.028075387257011083
16 20 0.02778865092149447
17 20 0.027802943495035867
18 20 0.027667174481216073
19 20 0.02755397856582674
20 20 0.02751016591242833
21 20 0.027359089112817966
22 20 0.02711009427924095
23 20 0.027146898476215476
24 20 0.026507918401149386
1 21 0.013005244729207277
2 21 0.001816983341805134
3 21 0.0018908413819005432
4 21 0.006795358044544175
5 21 0.013999558994396866
6 21 0.04298319705349973
7 21 0.04008796839206841
8 21 0.03494487157380732
9 21 0.005486578307816181
10 21 0.032253897166329426
11 21 0.0005924092860771779
12 21 0.028006100017448743
13 21 0.004588470415762824
14 21 0.0033828698659905676
15 21 0.027367344091117296
16 21 0.04361671767989184
17 21 0.03224529064500592
18 21 0.01262659156687096
19 21 0.018870909777500944
20 21 0.00401745738136583
21 21 0.004527341962341724
22 21 0.036029662690642894
23 21 0.03396046083897841
24 21 0.033473268909532505
1 22 0.04348923506160107
2 22 0.0038845414931012456
3 22 0.011716123771505771
4 22 0.09862635773345468
5 22 0.028824045238343476
6 22 0.008607241858865633
7 22 0.026975404046644325
8 22 0.027106049573198742
9 22 0.0008661364233715219
10 22 0.0025206793960723672
11 22 3.276314516043044e-5
12 22 0.023844192217723603
13 22 0.006596857406626633
14 22 0.0013971121326079583
15 22 0.020662545914415242
16 22 0.1211713923142915
17 22 0.1186715873016109
18 22 0.011046973294958295
19 22 0.009329903704383469
20 22 0.09872477218818015
21 22 0.014991121622611736
22 22 0.03109927868985396
23 22 0.10108354857926741
24 22 0.07479732307719406
1 23 0.004110485458217461
2 23 0.007015005239759398
3 23 0.008933030658966556
4 23 0.005181359479041303
5 23 0.0018618844713607086
6 23 0.03243533609176419
7 23 0.008106536784329599
8 23 0.010797935014217552
9 23 0.007567754824961748
10 23 0.014367024839449627
11 23 0.010657275394431176
12 23 0.0033378749929200424
13 23 0.008634518314840745
14 23 0.0028270977262874197
15 23 0.003381898118670623
16 23 0.007079657902278269
17 23 0.016235988264380552
18 23 0.008879932374336375
19 23 0.009554670116842079
20 23 0.002823196707005815
21 23 0.009433298374148968
22 23 0.007228338906810183
23 23 0.007291445007754138
24 23 0.008294491723096487
1 24 0.005060427608100104
2 24 0.004925445735925238
3 24 0.007763683088482631
4 24 0.0
5 24 0.0
6 24 2.5691922364017844e-7
7 24 6.025289877817467e-7
8 24 0.0
9 24 0.0005278757275837265
10 24 0.006646733247056225
11 24 0.007328962213145385
12 24 0.0
13 24 0.007986650376042403
14 24 0.0
15 24 1.1893049063201824e-7
16 24 0.0
17 24 0.0
18 24 0.0
19 24 0.0
20 24 0.0
21 24 0.0
22 24 1.1893049063201824e-7
23 24 1.1893049063201824e-7
24 24 0.0
1 25 0.0
2 25 0.0068940136834649834
3 25 0.0036854938088817235
4 25 0.0
5 25 0.0
6 25 0.12549366272349433
7 25 0.0
8 25 0.0
9 25 0.000924815407866042
10 25 1.2483738026262077
11 25 0.0016752868017775313
12 25 0.0
13 25 0.003102235318348967
14 25 0.0003604051723047341
15 25 0.0
16 25 0.0
17 25 0.10726495359121688
18 25 0.006429977441908152
19 25 0.004338793023926035
20 25 0.0
21 25 0.004547297824633867
22 25 0.005565723972578651
23 25 0.06056906952090979
24 25 0.006974676450928363
1 26 0.032233238969632705
2 26 0.00910607244120154
3 26 0.0039015758462892514
4 26 0.004131457178477627
5 26 0.004111735444068398
6 26 0.00643868270415715
7 26 0.05066565547584534
8 26 0.05010244484684101
9 26 0.002813513251127553
10 26 0.06957075713437622
11 26 0.007699547041613464
12 26 0.03208894074062485
13 26 0.007699547041619237
14 26 0.005101604766972301
15 26 0.024656221419364077
16 26 0.03208734512131095
17 26 0.0022290638284691022
18 26 0.000787538225506812
19 26 0.006581420650480951
20 26 0.017166007831124652
21 26 0.02606328210376041
22 26 0.04440817086056048
23 26 0.02601535313694814
24 26 0.047872442445658026
1 27 1.942126779381997e-7
2 27 0.0
3 27 9.710633896909985e-8
4 27 0.22075213243780337
5 27 1.1893049063201824e-7
6 27 0.0
7 27 0.2723230471481045
8 27 0.0
9 27 0.0
10 27 9.710633896909985e-8
11 27 1.1893049063201824e-7
12 27 0.0
13 27 2.5691922364017844e-7
14 27 0.0
15 27 0.0
16 27 0.0
17 27 0.0
18 27 0.0
19 27 0.0
20 27 0.22544076929062692
21 27 2.2773455133971096e-7
22 27 0.0
23 27 0.410567279013731
24 27 0.0
1 28 0.036863031397687096
2 28 0.00010376515143617482
3 28 0.0017185629410705339
4 28 0.0
5 28 0.09544976569301239
6 28 0.0009118956954315416
7 28 0.007221015219173843
8 28 0.1142544717150705
9 28 0.003593746438125045
10 28 0.009473514658784321
11 28 0.0008495953319620497
12 28 0.006229473088556703
13 28 0.003324545033273285
14 28 0.009225670114806572
15 28 0.1167440169793865
16 28 0.10937856103628124
17 28 0.12023531624028075
18 28 0.1170729104426401
19 28 0.08442454665144561
20 28 0.0958956158821577
21 28 0.02324173504415128
22 28 0.11353702247664027
23 28 0.11056954916024989
24 28 0.11222838136965377
1 29 0.004357639498905219
2 29 0.006363989710607476
3 29 0.03284493259557153
4 29 0.02924483578746362
5 29 0.03244995237339865
6 29 0.00643868270415715
7 29 0.006390020026557308
8 29 0.11088363396948711
9 29 0.009607756915250842
10 29 0.11134513474572119
11 29 0.032006800173672634
12 29 0.10214182978568062
13 29 0.006446041526995738
14 29 0.006795358044831001
15 29 0.02896199283353129
16 29 0.045294573667671645
17 29 0.006795358044831001
18 29 0.0007875382254747265
19 29 0.11137392315191144
20 29 0.10214182978556971
21 29 0.10214182978568062
22 29 0.11144299118151843
23 29 0.057753017280962105
24 29 0.10986098546733672
1 30 0.023352907221670605
2 30 0.004519905069003294
3 30 0.004877396721166494
4 30 0.12154008793518056
5 30 0.0006863706335235586
6 30 0.0009118956946360668
7 30 1.1893049063201824e-7
8 30 0.0
9 30 0.024241230227016963
10 30 0.0055843197889886564
11 30 0.005152760966939285
12 30 0.11438918515730825
13 30 0.005075079652365977
14 30 0.0
15 30 0.0
16 30 0.0
17 30 0.0
18 30 0.0
19 30 0.0
20 30 0.0
21 30 0.12239828776904221
22 30 1.1893049063201824e-7
23 30 0.0
24 30 0.0
1 31 1.942126779381997e-7
2 31 0.0
3 31 9.710633896909985e-8
4 31 0.0
5 31 0.0
6 31 0.0
7 31 0.0
8 31 0.0
9 31 0.03835838391616858
10 31 0.053247032249080506
11 31 2.2773455133971096e-7
12 31 0.0
13 31 1.6819311283148652e-7
14 31 0.006795358044807076
15 31 0.0
16 31 0.0
17 31 0.0
18 31 0.0
19 31 0.0
20 31 0.0
21 31 2.2773455133971096e-7
22 31 0.0
23 31 0.0
24 31 0.0
1 32 0.12076463601286448
2 32 0.027132102557324667
3 32 0.0849497984910989
4 32 0.026710019381995073
5 32 0.03580814440082214
6 32 0.011507647027222179
7 32 0.027678054124989193
8 32 0.006555143664637386
9 32 0.023678331420441068
10 32 0.005489198187431432
11 32 0.027237671322715415
12 32 0.01119341481219338
13 32 0.027512576510331354
14 32 0.027533981844839468
15 32 0.027265909254013062
16 32 0.02779886574372766
17 32 0.026962008247930897
18 32 0.026853638882045422
19 32 0.027569127876110495
20 32 0.02667462878370216
21 32 0.02651890599877714
22 32 0.026346453840846037
23 32 0.026344878289776556
24 32 0.026599067619115187
1 33 0.2889901002624299
2 33 9.710633896909985e-8
3 33 0.0067953580448214534
4 33 0.0
5 33 0.0
6 33 0.0
7 33 0.0
8 33 0.0
9 33 0.006795358044902666
10 33 0.5
11 33 0.00670423439504253
12 33 0.0
13 33 1.6819311283148652e-7
14 33 1.942126779381997e-7
15 33 0.0
16 33 0.0
17 33 1.942126779381997e-7
18 33 0.0
19 33 0.0
20 33 0.09270372797920576
21 33 1.942126779381997e-7
22 33 0.0
23 33 0.007082751901419493
24 33 0.0


==> include/ErrorMatrixData_PWL119.dat <==
1 1 0.015564685722814886
2 1 0.030462628926101853
3 1 0.0005929779370923427
4 1 0.016209825538213707
5 1 0.005895063251917243
6 1 0.0027976703400942604
7 1 0.005250404235859207
8 1 0.0008879965462993411
9 1 0.02347095261282739
10 1 0.015743623740598345
11 1 0.008234720240348992
12 1 0.006223449098158085
13 1 0.022318107159521094
14 1 0.0005490132738765752
15 1 0.03766286025411292
16 1 0.01399633507568021
17 1 0.002406869566857761
18 1 0.0002551511493193992
19 1 0.008384317140609276
20 1 0.005292645430361453
21 1 0.0017588375773982534
22 1 0.014319319027169986
23 1 0.025810939777095587
24 1 0.037795673464755986
1 2 0.012860763577914103
2 2 0.03771283396823814
3 2 0.047178908101490835
4 2 0.006716383750770882
5 2 0.15905594449195437
6 2 0.02437744172930989
7 2 0.0024661539274188904
8 2 0.04142395073222804
9 2 0.23639340195569902
10 2 0.020860183262785936
11 2 0.01622616723271264
12 2 0.007366106371332615
13 2 0.021778248005106304
14 2 0.01880106667584669
15 2 0.01838882757623128
16 2 0.021393592090944047
17 2 0.2070404537091668
18 2 0.038584567526947305
19 2 0.0027210277198461696
20 2 0.015490345776516867
21 2 0.045181935998510614
22 2 0.03763556913883709
23 2 0.015921036398250044
24 2 0.239924153525353
1 3 0.012860763577914103
2 3 0.03771283396846521
3 3 0.047178908101490835
4 3 0.03322040283559646
5 3 0.1590559444919395
6 3 0.024377441729307003
7 3 0.014167586766729912
8 3 0.0414239507322256
9 3 0.23639340195570008
10 3 0.02086018326278305
11 3 0.016226167232688216
12 3 0.007366106371332837
13 3 0.021778248005108414
14 3 0.01880106667584669
15 3 0.01838882757623128
16 3 0.09521568676131409
17 3 0.2070404537091678
18 3 0.038584567526947305
19 3 0.0027210277198506105
20 3 0.015490345776516867
21 3 0.04518193599850462
22 3 0.03763556913884324
23 3 0.01592103639824527
24 3 0.2399241535253573
1 4 1.373291015625e-7
2 4 1.373291015625e-7
3 4 0.0
4 4 0.24286144309822
5 4 0.0
6 4 0.0
7 4 1.373291015625e-7
8 4 9.710633896909985e-8
9 4 0.0
10 4 0.14541841851559104
11 4 4.342727499620882e-7
12 4 0.0
13 4 0.24381247173380088
14 4 0.0
15 4 1.373291015625e-7
16 4 0.0
17 4 1.942126779381997e-7
18 4 1.942126779381997e-7
19 4 0.0
20 4 3.2206529112557114e-7
21 4 1.373291015625e-7
22 4 0.0
23 4 0.0
24 4 0.0
1 5 0.012652539370737514
2 5 0.008833034284216982
3 5 0.18366622899640522
4 5 0.07033514474039082
5 5 0.1837185721719859
6 5 0.020470018794530365
7 5 0.006452391985159345
8 5 0.0
9 5 0.0173996309054415
10 5 0.0
11 5 0.041291124968262594
12 5 0.05816942917246326
13 5 0.015628641912376118
14 5 0.0
15 5 0.0556892968824001
16 5 0.01258602437981704
17 5 0.0
18 5 0.0
19 5 0.015965711162986285
20 5 0.07587920401813752
21 5 0.0
22 5 0.0
23 5 0.23728757530588793
24 5 0.0
1 6 0.029103915652922696
2 6 0.18693214930204138
3 6 0.20415028615316255
4 6 0.052657875632383666
5 6 0.21280895549008316
6 6 0.004565242822670346
7 6 0.01281205161226584
8 6 0.18516353590963675
9 6 0.021861395284115015
10 6 0.22079909781436713
11 6 0.017914207520187908
12 6 0.18829129232496433
13 6 0.013367708660564137
14 6 0.18680698740428636
15 6 0.019606982505210535
16 6 0.022494293160771672
17 6 0.1912367357482191
18 6 0.21506924922816129
19 6 0.19037587923985322
20 6 0.009178528961416799
21 6 0.2162762660597365
22 6 0.186854629447901
23 6 0.18685469359939555
24 6 0.21804946328496833
1 7 1.373291015625e-7
2 7 0.0
3 7 0.0
4 7 0.0
5 7 0.0
6 7 0.0
7 7 0.0
8 7 0.0
9 7 2.74658203125e-7
10 7 0.0
11 7 1.373291015625e-7
12 7 0.0
13 7 0.04248418369060573
14 7 0.0
15 7 1.373291015625e-7
16 7 0.0
17 7 0.0
18 7 0.0
19 7 0.0
20 7 1.6819311283148652e-7
21 7 0.04108022300913649
22 7 0.0
23 7 0.0
24 7 1.373291015625e-7
1 8 0.2153448608856351
2 8 3.6333865050630663e-7
3 8 9.710633896909985e-8
4 8 0.0
5 8 0.0
6 8 1.942126779381997e-7
7 8 0.0
8 8 0.0
9 8 0.0
10 8 9.710633896909985e-8
11 8 0.0
12 8 1.373291015625e-7
13 8 1.942126779381997e-7
14 8 0.0
15 8 0.0
16 8 1.373291015625e-7
17 8 1.942126779381997e-7
18 8 0.22807486688900774
19 8 1.942126779381997e-7
20 8 9.710633896909985e-8
21 8 0.0
22 8 0.0
23 8 0.0
24 8 0.0
1 9 0.001584880275926631
2 9 0.03959836748314857
3 9 0.039768955865417475
4 9 0.04022480765331669
5 9 0.04013163866142486
6 9 0.0016652031914257811
7 9 0.03838327524674212
8 9 0.0017008601971875
9 9 0.0017016291335091142
10 9 0.22654473957117865
11 9 0.0017240099934179682
12 9 0.0017583717140429685
13 9 0.04072265449838037
14 9 0.0391937215167837
15 9 0.001726896881289062
16 9 0.0016973051442968742
17 9 0.038686261046596
18 9 0.03989493260232381
19 9 0.001666109306432292
20 9 0.03825039459740627
21 9 0.039448746467853936
22 9 0.03753649758259018
23 9 0.03753420932700521
24 9 0.038591324889411235
1 10 6.657275194816126e-7
2 10 0.04121190737625404
3 10 0.04140952559082763
4 10 0.041881469398804966
5 10 0.041801724074523816
6 10 0.0
7 10 0.04006906899921608
8 10 0.0
9 10 0.0
10 10 0.3317081088175071
11 10 0.0
12 10 0.0
13 10 1.942126779381997e-7
14 10 0.040954874066536306
15 10 0.0
16 10 0.0
17 10 0.04037457899825615
18 10 0.04156926902045532
19 10 0.0
20 10 0.03990235965218784
21 10 0.0
22 10 0.039145472075754244
23 10 0.039142978874973956
24 10 0.040141054021852106
1 11 0.0
2 11 0.0
3 11 0.0
4 11 0.0
5 11 0.0
6 11 0.0
7 11 0.0
8 11 0.0
9 11 0.0
10 11 0.15029492910335238
11 11 0.0
12 11 0.0
13 11 0.0
14 11 6.657275194816126e-7
15 11 1.373291015625e-7
16 11 0.0
17 11 0.0
18 11 0.1491100964376677
19 11 0.0
20 11 0.0
21 11 0.0
22 11 5.98603675718171e-7
23 11 9.710633896909985e-8
24 11 0.0
1 12 0.0
2 12 0.0
3 12 0.0
4 12 0.0
5 12 0.0
6 12 0.0
7 12 9.710633896909985e-8
8 12 0.0
9 12 0.0
10 12 0.0
11 12 0.0
12 12 0.0
13 12 0.0
14 12 6.586072343416515e-7
15 12 5.406652135170464e-7
16 12 0.0
17 12 0.0
18 12 0.0
19 12 0.0
20 12 0.5687976547116593
21 12 0.0
22 12 5.57833447583951e-7
23 12 5.57833447583951e-7
24 12 0.28074190914623415
1 13 5.138384472803569e-7
2 13 0.0
3 13 0.23977264152752964
4 13 0.21663453861263482
5 13 0.19895442179347023
6 13 3.6333865050630663e-7
7 13 4.2327671834351185e-7
8 13 0.2187177612602536
9 13 0.0
10 13 0.009160424012909507
11 13 0.02011823912079247
12 13 0.020043050900986348
13 13 0.24101037298918893
14 13 0.21870684510601285
15 13 0.0981995492337362
16 13 0.0
17 13 0.22616908861045232
18 13 0.0024566522917770506
19 13 0.22765937160799116
20 13 0.17987222495098543
21 13 0.0
22 13 4.342727499620882e-7
23 13 4.2327671834351185e-7
24 13 0.057150478094389334
1 14 0.11552292021365815
2 14 0.0032270797863418466
3 14 0.0
4 14 0.0
5 14 0.0
6 14 0.0
7 14 0.0
8 14 0.03620323172405084
9 14 0.05438960697476856
10 14 0.0
11 14 0.0
12 14 0.2518965636054531
13 14 0.1452858664420367
14 14 0.04438153391965565
15 14 0.017365705280835607
16 14 0.16084075012321142
17 14 0.0
18 14 0.12117666494431253
19 14 0.2817046508998758
20 14 0.9999998626708996
21 14 0.04372364934180416
22 14 9.710633896909985e-8
23 14 9.710633896909985e-8
24 14 0.07582468586947755
1 15 0.0
2 15 0.0
3 15 0.0
4 15 0.0
5 15 0.0
6 15 0.0
7 15 9.710633896909985e-8
8 15 5.866701790455458e-7
9 15 1.6819311283148652e-7
10 15 0.0
11 15 0.0
12 15 0.0
13 15 0.0
14 15 9.710633896909985e-8
15 15 1.942126779381997e-7
16 15 0.0
17 15 0.0
18 15 0.0
19 15 0.0
20 15 0.0
21 15 0.0
22 15 5.229336391660703e-7
23 15 0.0
24 15 0.0
1 16 0.0
2 16 0.0
3 16 0.0
4 16 0.0
5 16 0.0
6 16 0.0
7 16 9.710633896909985e-8
8 16 0.0
9 16 0.0
10 16 0.0
11 16 0.0
12 16 0.0
13 16 0.0
14 16 0.0
15 16 0.0
16 16 0.0
17 16 0.0
18 16 0.0
19 16 0.0
20 16 1.373291015625e-7
21 16 0.0
22 16 5.138384472803569e-7
23 16 9.710633896909985e-8
24 16 0.0
1 17 0.0
2 17 0.0
3 17 0.0
4 17 0.0
5 17 0.0
6 17 0.0
7 17 0.0
8 17 0.0
9 17 5.7448884878591e-7
10 17 0.0
11 17 0.0
12 17 0.0
13 17 0.0
14 17 0.0
15 17 5.229336391660703e-7
16 17 0.0
17 17 0.0
18 17 0.0
19 17 0.0
20 17 0.7978956656720554
21 17 0.0
22 17 5.57833447583951e-7
23 17 5.662223912133627e-7
24 17 0.0
1 18 0.048918719733850535
2 18 0.2617566835399536
3 18 0.25798787589527705
4 18 0.2631283725386696
5 18 0.2601743703066993
6 18 0.08052999585806409
7 18 0.08039749879162383
8 18 0.26313855478271964
9 18 0.261122830305261
10 18 0.2600647606158673
11 18 0.2606434321507525
12 18 0.260033622378959
13 18 0.023906485447977133
14 18 0.26176438349998893
15 18 0.25971932665729497
16 18 0.2555078160365597
17 18 0.25825085264589753
18 18 0.2570592211897221
19 18 0.25892440125102856
20 18 0.07267216062519144
21 18 0.08158185317774569
22 18 0.26176476400584237
23 18 0.261764764518308
24 18 0.2580071219721425
1 19 0.02139359209094871
2 19 0.0395980299114348
3 19 0.10752748327925521
4 19 0.040224370246992595
5 19 0.16742344638282658
6 19 0.017050111630198206
7 19 0.031016967860488354
8 19 0.04073605165285707
9 19 0.2627923516797991
10 19 0.04044302684799834
11 19 0.04077569471174888
12 19 0.26044963041719316
13 19 0.005959560165777589
14 19 0.04129495288733244
15 19 0.235539652358851
16 19 0.061498891398989786
17 19 0.04015473049957285
18 19 0.03989185208898776
19 19 0.039960145762026895
20 19 0.13400039217930748
21 19 0.014893950014512103
22 19 0.039544926025705474
23 19 0.039542509893298536
24 19 0.24338742375879124
1 20 0.03917044422102854
2 20 0.0395980299114348
3 20 0.039768608554301005
4 20 0.04022437024699041
5 20 0.04013128211766083
6 20 0.039890422737105115
7 20 0.04043907483686014
8 20 0.040736051653021514
9 20 0.04062376452069487
10 20 0.04044302684833174
11 20 0.040775694711635654
12 20 0.041160891178569387
13 20 0.040722486967941104
14 20 0.041294952887547795
15 20 0.040808373253056925
16 20 0.03867137470481113
17 20 0.04015473049912
18 20 0.03989185208830498
19 20 0.039960145762024675
20 20 0.038199371910279056
21 20 0.03944846305008537
22 20 0.039544926025702296
23 20 0.03954250989352478
24 20 0.16641899249596306
1 21 0.013996335075679323
2 21 0.1679537568378776
3 21 0.07407923947027228
4 21 0.0237593492793986
5 21 0.19528676941085887
6 21 0.0017124803143708789
7 21 0.0023121672752854927
8 21 0.02393035824492551
9 21 0.04936380711760213
10 21 0.009160424012909507
11 21 0.03539869678515428
12 21 0.02907629260098732
13 21 0.054287486367841975
14 21 0.17310175677714512
15 21 0.016032126142823788
16 21 0.007794260655422214
17 21 0.01695968023978467
18 21 0.19996350149564235
19 21 0.053904141809787864
20 21 0.017650729991625647
21 21 0.21230094449384262
22 21 0.17808156336665038
23 21 0.04150346470590738
24 21 0.004248102861556191
1 22 0.03105403379149063
2 22 0.22374785594900343
3 22 0.23170073533971725
4 22 0.03351518128257691
5 22 0.12364943335561107
6 22 0.003024387079215707
7 22 0.0007584191111442706
8 22 0.020677319816468476
9 22 0.11282521008077984
10 22 0.039687919817027684
11 22 0.015574225396767893
12 22 0.012658097596317752
13 22 0.0396295693811002
14 22 0.000507294195925212
15 22 0.014061177337939545
16 22 0.1525368164521057
17 22 0.1822171662761286
18 22 0.18885190017094233
19 22 0.025290236531586796
20 22 0.034941865837829766
21 22 0.07119462305820745
22 22 0.10022320017110041
23 22 0.13001433751402391
24 22 0.1031214250202996
1 23 0.06673036555719636
2 23 0.018746590706420263
3 23 0.07012648343659356
4 23 0.00024747411246295314
5 23 0.07474761790119189
6 23 0.015241536005047185
7 23 0.022662783821845167
8 23 0.014077433026197461
9 23 0.053114512145093995
10 23 0.028527382508889865
11 23 0.05643224712771211
12 23 0.027848201570332076
13 23 0.035014829704417716
14 23 0.053834458382007844
15 23 0.018388827576221622
16 23 0.06068550559710806
17 23 0.0031846417590055687
18 23 0.0487657857561945
19 23 0.002611130848335641
20 23 0.01549034577650732
21 23 0.023715144559317558
22 23 0.05801880998787068
23 23 0.06074430763153016
24 23 0.05756470597392904
1 24 0.0
2 24 0.0
3 24 0.0
4 24 0.020182347434186676
5 24 0.0
6 24 0.0
7 24 0.01412595261606131
8 24 0.0
9 24 0.0
10 24 9.710633896909985e-8
11 24 0.0
12 24 0.0
13 24 0.0
14 24 0.0
15 24 0.0
16 24 0.015192109426751421
17 24 0.0
18 24 0.0
19 24 0.0
20 24 0.0
21 24 5.045793384944595e-7
22 24 0.0
23 24 0.0
24 24 0.0
1 25 0.03497804706064622
2 25 0.0
3 25 0.0
4 25 0.0
5 25 0.0
6 25 0.04660844468796421
7 25 0.025835998516906322
8 25 0.07342665384540892
9 25 0.012958035008663549
10 25 0.0
11 25 0.0414891001325941
12 25 0.040077571434891546
13 25 0.03865537958611687
14 25 0.0
15 25 0.07154824537584581
16 25 0.04356004093100063
17 25 0.23583514802936556
18 25 0.0
19 25 0.013638403104083707
20 25 0.048808853557892995
21 25 0.24953332071980117
22 25 0.0
23 25 0.020376066393700598
24 25 0.0
1 26 0.0065025393324704694
2 26 0.11763826173971947
3 26 0.1589079164664755
4 26 0.12059819413948814
5 26 0.15753604708226432
6 26 0.021024428601996492
7 26 0.12583249997331158
8 26 0.02393035824492551
9 26 0.053122080800239946
10 26 0.16510421024440702
11 26 0.01202364506801068
12 26 0.01380471359887947
13 26 0.04699535326243476
14 26 0.12380311701003999
15 26 0.012444713797945983
16 26 0.017905466779473356
17 26 0.016226167232707422
18 26 0.1745138678962701
19 26 0.029975421872688868
20 26 0.030840598928027596
21 26 0.04003098439221575
22 26 0.17406881306427702
23 26 0.2306766877519505
24 26 0.1556879967503757
1 27 0.0
2 27 0.05828267704199993
3 27 0.0
4 27 0.0
5 27 0.1070731585359306
6 27 0.0
7 27 9.710633896909985e-8
8 27 7.168789564529033e-7
9 27 3.884253558763994e-7
10 27 0.0
11 27 1.373291015625e-7
12 27 0.0
13 27 0.0
14 27 6.866455078125e-7
15 27 1.373291015625e-7
16 27 0.0
17 27 0.0
18 27 0.0
19 27 0.0
20 27 0.0
21 27 0.0
22 27 0.0
23 27 0.0
24 27 0.0
1 28 0.008374652095918922
2 28 0.23608050169853367
3 28 0.20439734002624546
4 28 0.03839513679659379
5 28 0.20322405331740134
6 28 0.03706478044044115
7 28 0.027855281221969008
8 28 0.016613835347555783
9 28 0.012958035008663549
10 28 0.14541841851592743
11 28 0.027401172920202388
12 28 0.0159469040068152
13 28 0.22325314229076498
14 28 0.2336016537198123
15 28 0.19476252400564514
16 28 0.01710201782085985
17 28 0.07323481278155886
18 28 0.20197604388138968
19 28 0.018531838300420267
20 28 0.0186303348110326
21 28 0.021393592090953373
22 28 0.15160989365632288
23 28 0.1513766063622547
24 28 0.2321700689594553
1 29 0.1415667698238643
2 29 0.13825184789052758
3 29 0.20439698015575725
4 29 0.23753890606243042
5 29 0.004909892420596584
6 29 0.15018002281644938
7 29 0.14615890183208557
8 29 0.23715931713989322
9 29 0.1473349079095776
10 29 0.2611002151666496
11 29 0.23934535986723202
12 29 0.23950993079061236
13 29 0.2559515776755986
14 29 0.2383552985621474
15 29 0.14684472419823003
16 29 0.15016180550754732
17 29 0.24150259849204944
18 29 0.0024566522917770506
19 29 0.2408891607012116
20 29 0.24115989152440812
21 29 0.18683536825475444
22 29 0.15431560199026673
23 29 0.1526902439445561
24 29 0.2596543823287608
1 30 0.0
2 30 1.373291015625e-7
3 30 0.0
4 30 0.013283860441152262
5 30 0.0
6 30 0.0
7 30 0.006946867486617436
8 30 0.0
9 30 0.0
10 30 0.0
11 30 0.0
12 30 0.0
13 30 1.942126779381997e-7
14 30 0.0
15 30 0.0
16 30 0.017102017820850524
17 30 0.0
18 30 0.0
19 30 0.0
20 30 0.0
21 30 0.0
22 30 0.0
23 30 9.710633896909985e-8
24 30 0.0
1 31 0.0
2 31 0.0
3 31 0.0
4 31 0.0
5 31 0.0
6 31 0.0
7 31 0.0
8 31 0.0
9 31 0.0
10 31 0.0
11 31 0.0
12 31 0.0
13 31 0.0
14 31 1.6819311283148652e-7
15 31 0.0
16 31 0.0
17 31 0.0
18 31 0.0
19 31 0.0
20 31 0.0
21 31 0.0
22 31 9.710633896909985e-8
23 31 0.0
24 31 0.0
1 32 0.03735839709095582
2 32 0.039598705052554896
3 32 0.03976930317373485
4 32 0.040225245055187354
5 32 0.040131995202373386
6 32 0.038432038009484096
7 32 0.0383835854844105
8 32 0.03844084751239635
9 32 0.03855816853459424
10 32 0.20393353096320593
11 32 0.03888613752526304
12 32 0.041161206289593924
13 32 0.04072282202704923
14 32 0.03919405278777728
15 32 0.0389172352841985
16 32 0.03867168685945743
17 32 0.03868642298064598
18 32 0.2288484128523821
19 32 0.03838896402650836
20 32 0.03825064398867621
21 32 0.03944902988332288
22 32 0.03753678685795742
23 32 0.03753449854780471
24 32 0.03859154306217309
1 33 0.11552292021365815
2 33 0.05505559725565808
3 33 0.0
4 33 0.0
5 33 0.2591174877171089
6 33 0.0
7 33 0.0
8 33 4.119873046875e-7
9 33 4.554691026794219e-7
10 33 0.0
11 33 1.373291015625e-7
12 33 0.0
13 33 0.0
14 33 0.0
15 33 0.0
16 33 0.16084075012321142
17 33 0.0
18 33 0.6299378730620633
19 33 0.0
20 33 0.02011823912080213
21 33 0.0
22 33 0.0
23 33 0.0
24 33 0.2049172232767566


==> include/ErrorMatrixData_SOCP.dat <==
1 1 0.004047189262964324
2 1 0.00332250789264954
3 1 0.003519196794046664
4 1 0.0035858886324655614
5 1 0.0033782995924207526
6 1 0.003235646648599655
7 1 0.0032191774248166993
8 1 0.0032310710051621783
9 1 0.003274510390215646
10 1 0.0033069141017492143
11 1 0.003333183663085215
12 1 0.003434410708111457
13 1 0.00334569888391556
14 1 0.003319868235175605
15 1 0.003280136058640082
16 1 0.0032225258411093805
17 1 0.0031323195232166867
18 1 0.0029885628740471404
19 1 0.005601893918756318
20 1 0.0027506861211801237
21 1 0.0026825372174981155
22 1 0.002611336645839124
23 1 0.0026381333413745267
24 1 0.0024679193512131548
1 2 0.005028943871704827
2 2 0.004442343301130247
3 2 0.005323587908126148
4 2 0.005589491292069315
5 2 0.005767679378939405
6 2 0.005916004365678518
7 2 0.006065652676877642
8 2 0.006159464848453533
9 2 0.006234053444545307
10 2 0.006305906472389822
11 2 0.0063752180406217995
12 2 0.006429663482041992
13 2 0.006487410816928385
14 2 0.006532871809224128
15 2 0.006568351767952674
16 2 0.006590977095583872
17 2 0.006595048150288552
18 2 0.006579849266318272
19 2 0.018257859383172564
20 2 0.006512699299667579
21 2 0.006519944211429429
22 2 0.006564563407253532
23 2 0.0068799632530534005
24 2 0.007265272700669456
1 3 0.2717907444565557
2 3 0.33918754128859896
3 3 0.350574900338565
4 3 0.3406298581404057
5 3 0.341425877019476
6 3 0.34247242595715655
7 3 0.34440660538814627
8 3 0.3462185131124682
9 3 0.34642146257592765
10 3 0.3467028415069704
11 3 0.34706817287648617
12 3 0.3493300628298015
13 3 0.3458941004899114
14 3 0.34260424018178615
15 3 0.33785124863817506
16 3 0.3320600795388755
17 3 0.32598972724351105
18 3 0.3189181580187963
19 3 0.014539278196778894
20 3 0.31012427725621694
21 3 0.3194382983483881
22 3 0.34488080619401473
23 3 0.3883022097531523
24 3 0.4680428898211999
1 4 5.151079749495742
2 4 5.117687291912383
3 4 5.124355716174752
4 4 5.129483428923999
5 4 5.133403248537263
6 4 5.119647208765446
7 4 5.270502722722497
8 4 5.260453866019695
9 4 5.256083055039267
10 4 5.234374813472138
11 4 5.254618045729664
12 4 5.2399153345494645
13 4 5.250750770253992
14 4 5.2511690875700605
15 4 5.2481855784593625
16 4 5.2422772421006165
17 4 5.255969429469944
18 4 5.235869067271177
19 4 3.0162112416928535
20 4 5.247496638738557
21 4 5.237795161904173
22 4 5.214370351251621
23 4 5.195805005181461
24 4 5.0318833090626995
1 5 0.00908983890041748
2 5 0.009011681123757054
3 5 0.008663144894419217
4 5 0.008599288931513849
5 5 0.008736126169389014
6 5 0.008748625106506536
7 5 0.00876547349447776
8 5 0.008817695906035983
9 5 0.008872759233600203
10 5 0.00892745409664819
11 5 0.008964770919376086
12 5 0.009001042620798483
13 5 0.009007165393135619
14 5 0.009016850445605629
15 5 0.009025876187356285
16 5 0.009034912318507171
17 5 0.009045832172589252
18 5 0.00908027406328249
19 5 0.056744178085000596
20 5 0.009458706284270813
21 5 0.009571207391346537
22 5 0.009771035160141661
23 5 0.0099101504298027
24 5 0.010076128066279777
1 6 0.008817064657333562
2 6 0.008839306141619874
3 6 0.008632443739475137
4 6 0.008663852139828787
5 6 0.008678703053508485
6 6 0.00870069223004677
7 6 0.008738046274405997
8 6 0.008792304452147848
9 6 0.00885775924511023
10 6 0.008915621535039886
11 6 0.008961748272488856
12 6 0.009005635520612065
13 6 0.009033062523238211
14 6 0.009066115166792121
15 6 0.009096490109487876
16 6 0.009122774573133263
17 6 0.00915018246288768
18 6 0.009192759100481451
19 6 0.02320977609149022
20 6 0.009406386834047487
21 6 0.009497566144467395
22 6 0.009669206691052423
23 6 0.009790140469853714
24 6 0.009741927902227943
1 7 0.15586259315859663
2 7 0.15607722270013683
3 7 0.1559339219995261
4 7 0.15592233873358402
5 7 0.15590629157690739
6 7 0.1559009862513544
7 7 0.15593022323754224
8 7 0.15594587003864593
9 7 0.15595336128485102
10 7 0.1559664753254151
11 7 0.15597567177983057
12 7 0.1560223982298461
13 7 0.15598985122375236
14 7 0.15599092900178083
15 7 0.15598992521055852
16 7 0.15598389890396666
17 7 0.1559717011980187
18 7 0.15595387629315763
19 7 0.1622536936105459
20 7 0.155855003685452
21 7 0.15587362724530868
22 7 0.15594475048231912
23 7 0.15601235084836496
24 7 0.15602980835246008
1 8 3.767207599956365
2 8 3.8648870553447154
3 8 3.9726145535950055
4 8 4.018871267357119
5 8 4.050613916578493
6 8 4.07320548187746
7 8 4.0854500727353145
8 8 4.098567829386089
9 8 4.110890154958116
10 8 4.122615698895724
11 8 4.133503754137187
12 8 4.1356002920184585
13 8 4.154693035860136
14 8 4.165022357563971
15 8 4.174894036086151
16 8 4.184352272230071
17 8 4.193576082189829
18 8 4.203402089728204
19 8 2.301950642682024
20 8 4.239572292691834
21 8 4.243165254262021
22 8 4.2338770869903115
23 8 4.222346419136033
24 8 4.218156109557607
1 9 0.04232068033240585
2 9 0.043037717210428456
3 9 0.0421914094235778
4 9 0.042047810159605625
5 9 0.04198995512815917
6 9 0.0419262812852296
7 9 0.04181109650695422
8 9 0.04173863473122125
9 9 0.041712345068672385
10 9 0.041695254532679804
11 9 0.04168261119388153
12 9 0.041677976552379564
13 9 0.04166222231839345
14 9 0.0416572875665564
15 9 0.04165702288832096
16 9 0.04166456835220886
17 9 0.04167629203991488
18 9 0.04168697096737736
19 9 0.04294922797617137
20 9 0.041708452092711096
21 9 0.04169734243620446
22 9 0.04167202493110053
23 9 0.04162524976925677
24 9 0.0416800131740761
1 10 0.15126096939388795
2 10 0.151457209773211
3 10 0.15127415457688487
4 10 0.15119625521518648
5 10 0.1511601421124186
6 10 0.1511766350838084
7 10 0.1512918763095373
8 10 0.15146239693500424
9 10 0.1516527254334799
10 10 0.1518644548985927
11 10 0.15211292005108187
12 10 0.1524345505579255
13 10 0.152636951728457
14 10 0.1527706713020249
15 10 0.15275057054205501
16 10 0.1525964334037764
17 10 0.15239653465508898
18 10 0.15225374959248592
19 10 0.15351042632300255
20 10 0.15238836662539135
21 10 0.15275170769212434
22 10 0.15330538403059296
23 10 0.1546950295900772
24 10 0.15466246561678207
1 11 0.4767520321831388
2 11 0.6217861707749246
3 11 0.48772051599562855
4 11 0.4638684637964124
5 11 0.4510742774565863
6 11 0.4423130630822435
7 11 0.4271219743428779
8 11 0.4218643712554874
9 11 0.42271897914996975
10 11 0.4243363520510937
11 11 0.42488156558252355
12 11 0.42060239204974087
13 11 0.4250166310478123
14 11 0.42522945671361945
15 11 0.4255708882776126
16 11 0.42608568333138624
17 11 0.4257639473494809
18 11 0.42335811487216546
19 11 0.09062605126651763
20 11 0.4337244891697913
21 11 0.4440207814845302
22 11 0.4508657577625211
23 11 0.461310574762345
24 11 0.46718172489969156
1 12 0.003061423052523258
2 12 0.003060155405352272
3 12 0.002928874150158233
4 12 0.0029528820814422726
5 12 0.003052350901887356
6 12 0.003048509468635883
7 12 0.003067515425833902
8 12 0.003110123415505912
9 12 0.003146626073510537
10 12 0.00319769247538846
11 12 0.003238421267572746
12 12 0.0032605521482228627
13 12 0.003275350644554617
14 12 0.003320892283453299
15 12 0.00334186204620258
16 12 0.003360427815537591
17 12 0.0033868567230080945
18 12 0.003399159887722352
19 12 0.003269530981037285
20 12 0.003401751364653944
21 12 0.0034048335310355874
22 12 0.0034032984698061175
23 12 0.003491070419915279
24 12 0.0036396640893025644
1 13 4.886816711553278
2 13 4.874993176847054
3 13 4.914237637335689
4 13 4.946023536158831
5 13 4.971235788085724
6 13 4.9949232331783815
7 13 4.996095368771988
8 13 4.997598234036049
9 13 5.007497771560547
10 13 5.049404381402155
11 13 5.044611101831849
12 13 4.9705705335825945
13 13 5.014046863104983
14 13 5.060222740089602
15 13 5.077935343863147
16 13 5.100528023073816
17 13 5.113380872040971
18 13 5.068287529877687
19 13 2.5793576413194264
20 13 5.06509178102827
21 13 5.146928259769279
22 13 5.158295490453404
23 13 5.140898242233141
24 13 5.135668532983526
1 14 0.010231166484675036
2 14 0.01041518203679509
3 14 0.01044422572545084
4 14 0.010979856272966937
5 14 0.011029288945632099
6 14 0.011111777586151839
7 14 0.011136158845302502
8 14 0.01115266699542844
9 14 0.011110668800633383
10 14 0.011061597706883142
11 14 0.011079715984896765
12 14 0.011075235131939531
13 14 0.011146790432966569
14 14 0.01117557311296169
15 14 0.011193801802778847
16 14 0.011206017369947086
17 14 0.011213555540803277
18 14 0.011219329677730872
19 14 0.00025693231573076236
20 14 0.011258189580054367
21 14 0.011288866349468407
22 14 0.011294675995734582
23 14 0.011287022829909732
24 14 0.01129852909718454
1 15 0.15466029952346771
2 15 0.15440628554489044
3 15 0.15406577138334737
4 15 0.15509718285810398
5 15 0.15526097602736508
6 15 0.1553884360224236
7 15 0.15544920571008491
8 15 0.1554150036758641
9 15 0.15522689234468484
10 15 0.1550241142250403
11 15 0.1549347467943243
12 15 0.15502230650931498
13 15 0.155021053178889
14 15 0.15505334506585947
15 15 0.15505523214708156
16 15 0.155033619392102
17 15 0.15499262841060638
18 15 0.15494563284806143
19 15 0.16217758569701876
20 15 0.15484489358481174
21 15 0.15488967769756157
22 15 0.15491242377190959
23 15 0.1548902972093686
24 15 0.1547350433969646
1 16 0.21917965090372052
2 16 0.21908986281903886
3 16 0.2186909184784027
4 16 0.21945843101643106
5 16 0.21956597711764003
6 16 0.21965717383553998
7 16 0.21973176066159822
8 16 0.2197233614649013
9 16 0.21961215345116009
10 16 0.2194933632070516
11 16 0.21944657523553446
12 16 0.2195419541281321
13 16 0.2195156794418298
14 16 0.21954003671154532
15 16 0.2195434492754321
16 16 0.2195298693943829
17 16 0.21950095190359317
18 16 0.2194617928440688
19 16 0.22899662254848696
20 16 0.21931580280504498
21 16 0.21935198534639797
22 16 0.21941237903846322
23 16 0.21943956610226398
24 16 0.21936511815884824
1 17 0.21573644573095155
2 17 0.21609238906074077
3 17 0.2159894817396056
4 17 0.21592077179955793
5 17 0.21586542882795093
6 17 0.21582235373928682
7 17 0.2158353879564052
8 17 0.21583540544358323
9 17 0.2158370071352456
10 17 0.2158376978296485
11 17 0.215846614996002
12 17 0.21597908347604697
13 17 0.21586229763508877
14 17 0.21586411323962285
15 17 0.21586599493726674
16 17 0.21586536307143217
17 17 0.21586268728360905
18 17 0.21585243641313623
19 17 0.22550113855025125
20 17 0.21568941115630647
21 17 0.21568844794327305
22 17 0.21575746481927235
23 17 0.2158304515041944
24 17 0.21579932775202237
1 18 6.101838894802374
2 18 6.065691635943004
3 18 6.089162487239198
4 18 6.105370022845196
5 18 6.112031377846834
6 18 6.114336581953595
7 18 6.117731023892058
8 18 6.119697146374085
9 18 6.12209757253933
10 18 6.1239705004020495
11 18 6.125601428277651
12 18 6.1298471162649735
13 18 6.128258673507396
14 18 6.12964716983745
15 18 6.131599100540086
16 18 6.134649312234203
17 18 6.139592771516542
18 18 6.146763059131247
19 18 6.473910472601437
20 18 6.135709868453961
21 18 6.131838340348083
22 18 6.140680864172961
23 18 6.159777116942807
24 18 6.188786812065365
1 19 6.096851653079833
2 19 6.07605941723613
3 19 6.064993726648553
4 19 6.049336460578635
5 19 6.041428382765595
6 19 6.033335688367545
7 19 6.0335921667962165
8 19 6.032988196555554
9 19 6.03089649831589
10 19 6.030863730127075
11 19 6.032943258294776
12 19 6.042962239779449
13 19 6.036892164911318
14 19 6.03744313705956
15 19 6.037353907980265
16 19 6.036834915937504
17 19 6.0355713063116605
18 19 6.033520162021673
19 19 7.341521397551686
20 19 6.003419972053499
21 19 5.993346192812997
22 19 5.994614688927845
23 19 5.998160496145326
24 19 6.000062154626584
1 20 9.234247973985013
2 20 9.258318433335305
3 20 9.245240625462568
4 20 9.246552360142534
5 20 9.244992650420985
6 20 9.245134993337476
7 20 9.250955987099987
8 20 9.253653958825588
9 20 9.255055595948669
10 20 9.25617459455555
11 20 9.257566992378036
12 20 9.265357786335034
13 20 9.259476006317342
14 20 9.2597559026213
15 20 9.259610455517187
16 20 9.258992787234643
17 20 9.257803375707613
18 20 9.255388977371963
19 20 10.333498203832987
20 20 9.237329893325855
21 20 9.238964220686412
22 20 9.249092449755363
23 20 9.258467194212855
24 20 9.259414731109786
1 21 0.0063818767652708
2 21 0.006108757159020373
3 21 0.0062675086002026426
4 21 0.0063362100422197365
5 21 0.006337092849924231
6 21 0.006351732003166299
7 21 0.006375658965013464
8 21 0.00639470017071786
9 21 0.006406620742367863
10 21 0.006417219594246237
11 21 0.006430020614062171
12 21 0.006463766657491821
13 21 0.006447177568148721
14 21 0.00645516366052723
15 21 0.006462583482878204
16 21 0.0064663132912503585
17 21 0.006461389240578264
18 21 0.0064374442545123145
19 21 0.017867834814075167
20 21 0.006440520364163094
21 21 0.006490591668086632
22 21 0.006552836913076288
23 21 0.006589708291624419
24 21 0.006618012946665086
1 22 0.014197859143788127
2 22 0.013699552643866353
3 22 0.013733088148887962
4 22 0.01376943775609818
5 22 0.013818476580830907
6 22 0.013808455737470249
7 22 0.013839841926020613
8 22 0.013872006212049204
9 22 0.013877133765091143
10 22 0.01387091678513519
11 22 0.013864606731543327
12 22 0.013894885411375846
13 22 0.013846679403243245
14 22 0.013840088611269286
15 22 0.013838381499112318
16 22 0.013839186097101663
17 22 0.013839837566364643
18 22 0.013835643451807655
19 22 0.16377019386347252
20 22 0.01383055603693939
21 22 0.013839306952390329
22 22 0.013890134217885652
23 22 0.013836103278812795
24 22 0.013790114958694977
1 23 4.046768740570832
2 23 4.091365695860541
3 23 4.0548159585928225
4 23 3.7831847355181827
5 23 3.8672310772837277
6 23 3.805645399653079
7 23 3.6890243851725586
8 23 3.68252530304468
9 23 3.6793306493820426
10 23 3.690126592569963
11 23 3.6804996680493547
12 23 3.6734389959772975
13 23 3.6807799205681055
14 23 3.6804751926864103
15 23 3.6770904417250794
16 23 3.670805536470998
17 23 3.677194646241454
18 23 3.6609873195739153
19 23 1.5537969286211974
20 23 3.680650689516489
21 23 3.675039100430581
22 23 3.644083260370079
23 23 3.6142424297474394
24 23 3.563775440412818
1 24 0.5501143532454821
2 24 0.5323898380388917
3 24 0.5260728125369385
4 24 0.5268006454103474
5 24 0.5187478856635204
6 24 0.5167503937747044
7 24 0.5144614299260661
8 24 0.5121240827367968
9 24 0.5099114568959554
10 24 0.5074240822950951
11 24 0.5051111924889183
12 24 0.5023758025001175
13 24 0.5015939211666564
14 24 0.5002017214031835
15 24 0.49898604609597064
16 24 0.4980083462723634
17 24 0.49720565770617237
18 24 0.4965188931885522
19 24 0.1317448312627961
20 24 0.495239904308981
21 24 0.4929200453104775
22 24 0.4860687698400371
23 24 0.4811333138564611
24 24 0.4749758247691056
1 25 0.0955311478151486
2 25 0.093914846818554
3 25 0.0916090298831409
4 25 0.08960001123621897
5 25 0.08771201764440417
6 25 0.0863782142688323
7 25 0.0852214504704718
8 25 0.0841568509755013
9 25 0.0829776740827648
10 25 0.0818097311703303
11 25 0.08080472614086975
12 25 0.0797451060286154
13 25 0.07892383204416142
14 25 0.07790752819950741
15 25 0.07684093974265482
16 25 0.07579470170929459
17 25 0.074793601808681
18 25 0.07400183848898756
19 25 0.06339090257081034
20 25 0.07296866031710292
21 25 0.0725625549127007
22 25 0.07172141801620868
23 25 0.070989983781232
24 25 0.0702140859235012
1 26 0.08628122203637179
2 26 0.0894811178668331
3 26 0.09093188972388044
4 26 0.08996999453864873
5 26 0.08843344319038948
6 26 0.08816308882149015
7 26 0.08788406135345928
8 26 0.08746056000666003
9 26 0.0867695591659765
10 26 0.0859558213279743
11 26 0.08523697053030865
12 26 0.084573942072798
13 26 0.08412791057184066
14 26 0.08359006948009617
15 26 0.08300409223488825
16 26 0.08244047388927411
17 26 0.08203514724593908
18 26 0.08165084291203462
19 26 0.01835162236513621
20 26 0.08122894132512104
21 26 0.08112756695006307
22 26 0.08030903121076327
23 26 0.0793992496739746
24 26 0.07958486944337939
1 27 0.006575959333899117
2 27 0.006177180715365126
3 27 0.0059192880393445346
4 27 0.0060484863623526735
5 27 0.00618603208614716
6 27 0.006213559460236684
7 27 0.006212656458432545
8 27 0.006250664449708073
9 27 0.006299985938544635
10 27 0.0063948927511593145
11 27 0.006450420545935057
12 27 0.006480625057564385
13 27 0.006508747268705245
14 27 0.006587627869441105
15 27 0.006638918475055419
16 27 0.006688177296259938
17 27 0.006736167663434855
18 27 0.006740592548711697
19 27 0.006969286254728638
20 27 0.006862071398239843
21 27 0.006856362290345864
22 27 0.006860533498577313
23 27 0.0068657634682485254
24 27 0.006923531649183996
1 28 0.008133569883519653
2 28 0.008073889971014436
3 28 0.008002075147542476
4 28 0.00808897670457509
5 28 0.008036579088705809
6 28 0.008074107464266955
7 28 0.00812985983755099
8 28 0.008181320603713571
9 28 0.008214026017426379
10 28 0.0082276009367106
11 28 0.008231933844077943
12 28 0.008238508882965068
13 28 0.00822208319418194
14 28 0.008218044820704096
15 28 0.00822245206302008
16 28 0.008230529545869114
17 28 0.008227737201466745
18 28 0.008215392428511326
19 28 0.01886838154844575
20 28 0.008198692565948962
21 28 0.008284755769986996
22 28 0.008450547195327118
23 28 0.008735850058219974
24 28 0.00906837554419937
1 29 4.833401448179809
2 29 4.87171630656602
3 29 4.926397031271506
4 29 4.988230829935763
5 29 5.012853571927328
6 29 5.034229538967675
7 29 5.018214148259925
8 29 5.0115891668607215
9 29 5.017922988166597
10 29 5.065804948563974
11 29 5.054977911924864
12 29 4.970750058862619
13 29 5.020769380515926
14 29 5.067709305735514
15 29 5.085308360356787
16 29 5.104931927659483
17 29 5.118173119516259
18 29 5.100119622489145
19 29 2.6488725838134757
20 29 5.143958781403282
21 29 5.186979597237955
22 29 5.192883652001428
23 29 5.192291000546161
24 29 5.209356743042665
1 30 0.8294570741531205
2 30 0.8019888975298216
3 30 0.7941654245620546
4 30 0.7957367817725647
5 30 0.7814366118818312
6 30 0.7788119435761209
7 30 0.7757190447160281
8 30 0.7726334640163833
9 30 0.7693614532586209
10 30 0.7652352045925374
11 30 0.7613450521071075
12 30 0.7567175526983009
13 30 0.755065794650802
14 30 0.752024119236161
15 30 0.7489196179791727
16 30 0.7459241918856435
17 30 0.7429910524966544
18 30 0.7400048246978627
19 30 0.08601657074662528
20 30 0.7339525457923699
21 30 0.7284431620451348
22 30 0.7149214136635769
23 30 0.703521814780574
24 30 0.6871181562660161
1 31 0.2199024527599408
2 31 0.22010049715380345
3 31 0.2199859914734352
4 31 0.2199824643153005
5 31 0.21995337803852458
6 31 0.2199455048891648
7 31 0.21998839773839304
8 31 0.22000530143187944
9 31 0.22000950020950147
10 31 0.22001165853997093
11 31 0.22001724615895626
12 31 0.22007576480442165
13 31 0.2200197241714143
14 31 0.22001636794213789
15 31 0.22000595031120862
16 31 0.2199936819139174
17 31 0.21997682938073668
18 31 0.21994797659090073
19 31 0.22906932670297106
20 31 0.21978178583402233
21 31 0.21979505942983785
22 31 0.21987822520802436
23 31 0.21995188656903114
24 31 0.21993685967575563
1 32 3.0290608117761537
2 32 3.013602540108542
3 32 3.052221759186515
4 32 3.0658964843579657
5 32 3.083156655022185
6 32 3.0930489394301444
7 32 3.094383784156214
8 32 3.095999309632142
9 32 3.097269946741335
10 32 3.0975125952921485
11 32 3.0962073362634515
12 32 3.0876732384608188
13 32 3.0919552951520424
14 32 3.09037885168122
15 32 3.0893273615367303
16 32 3.0886060562910154
17 32 3.088335944943999
18 32 3.0890555125989274
19 32 1.5481415782538126
20 32 3.1020183222845525
21 32 3.0961614306224807
22 32 3.08063140145476
23 32 3.066578830209375
24 32 3.064340003003603
1 33 0.10036859121655328
2 33 0.10013783351330105
3 33 0.09993584487207502
4 33 0.10123447558927806
5 33 0.10155638541251694
6 33 0.10178880715779715
7 33 0.10187790174097322
8 33 0.10186680666494041
9 33 0.10169899819168782
10 33 0.10152369713945383
11 33 0.10148826431091612
12 33 0.1015997246417377
13 33 0.10164353132924162
14 33 0.10171074445541531
15 33 0.10175076275280592
16 33 0.10176757928603766
17 33 0.10176686239893509
18 33 0.10176322229989698
19 33 0.10736262441168604
20 33 0.10176243774068364
21 33 0.10182895363390335
22 33 0.10188124261408549
23 33 0.1019121892336596
24 33 0.10184643716963479


==> include/ErrorMatrixData_SOCP_McCormick.dat <==
1 1 0.0022670278445220404
2 1 0.0015757878621078802
3 1 0.0014822131059064603
4 1 0.00141864427300753
5 1 0.001416682311015549
6 1 0.0013673392165705067
7 1 0.0013621738890501334
8 1 0.0013083062414809277
9 1 0.0012946509011966256
10 1 0.0012823152083161204
11 1 0.0012750730871182725
12 1 0.0009492671604256486
13 1 0.001222631439584454
14 1 0.0011975009018687643
15 1 0.0012049694530889
16 1 0.0012320833836412248
17 1 0.0013382882897161608
18 1 0.0014660388925653578
19 1 0.12456736566118876
20 1 0.0016175802132956107
21 1 0.0016616954105792558
22 1 0.001648765879863845
23 1 0.0015470881397305902
24 1 0.0007699002265084687
1 2 0.004124511009308662
2 2 0.005711013840075552
3 2 0.005401496404666473
4 2 0.004973183728433472
5 2 0.004701997791698442
6 2 0.0036984940530266908
7 2 0.003308807392459867
8 2 0.0029774188772706545
9 2 0.00287982019273314
10 2 0.0026624939994117636
11 2 0.0024638762515083457
12 2 0.0020557271674768174
13 2 0.0017413286560674646
14 2 0.0013904589223228125
15 2 0.0014529434365284644
16 2 0.0017306211866610077
17 2 0.0026382618719984485
18 2 0.003500166491944734
19 2 0.06021052268813501
20 2 0.0051606340455152555
21 2 0.004348386027465123
22 2 0.002932742546946532
23 2 0.0011117966880200836
24 2 0.0022163964402932557
1 3 0.4068430802468559
2 3 0.38824013583112715
3 3 0.4000327022515924
4 3 0.36739563967886135
5 3 0.4072062127306375
6 3 0.3849305830811667
7 3 0.3864899212423838
8 3 0.3909218844954365
9 3 0.3954287549292801
10 3 0.3906809259015116
11 3 0.39282785256336394
12 3 0.3896715405225133
13 3 0.3886943071811404
14 3 0.3849172994515866
15 3 0.384053352305362
16 3 0.3788723968219534
17 3 0.3774009035056336
18 3 0.37403392125973034
19 3 0.02598522749918758
20 3 0.3912798428171651
21 3 0.41948166695595424
22 3 0.39996019420660933
23 3 0.4252982467002624
24 3 0.4386273233071858
1 4 1.8181049255691077
2 4 1.7932421256366926
3 4 1.796147499850048
4 4 1.7917110986894496
5 4 1.80229602375011
6 4 1.7927806332607266
7 4 1.8231048014046212
8 4 1.819760119325407
9 4 1.8193732687106474
10 4 1.796269093258016
11 4 1.8226500813336135
12 4 1.812967050482417
13 4 1.819230123104119
14 4 1.8176300404653956
15 4 1.8138857322592083
16 4 1.8061782370455088
17 4 1.8133085426351343
18 4 1.81037293930108
19 4 1.1395171693898902
20 4 1.7965217910413527
21 4 1.7876822122153289
22 4 1.8087032675107613
23 4 1.8127771820040328
24 4 1.7944021695702295
1 5 0.005458242038022698
2 5 0.007167487696430941
3 5 0.0067805675800443055
4 5 0.006555198231475323
5 5 0.006402881787760828
6 5 0.006852395376422571
7 5 0.007178966438331713
8 5 0.007282523088419701
9 5 0.007196526804506886
10 5 0.007174580473210179
11 5 0.00711325623646375
12 5 0.007089704818937337
13 5 0.007152401621565385
14 5 0.007147413462035734
15 5 0.007082377463561551
16 5 0.0069440612930671275
17 5 0.00670495074045685
18 5 0.006425209161423195
19 5 0.09567935865945298
20 5 0.0052742603425350865
21 5 0.004035112025287724
22 5 0.006832617715820666
23 5 0.00693629796572659
24 5 0.005749689155921667
1 6 0.006115195626614778
2 6 0.007075052505399082
3 6 0.0068047407394047355
4 6 0.006608713505059649
5 6 0.006345368124668571
6 6 0.0063765308566821055
7 6 0.006514855440947542
8 6 0.006517312106523621
9 6 0.006475013025633247
10 6 0.006491294870855313
11 6 0.00660818464839763
12 6 0.006649838958431298
13 6 0.006762986241911184
14 6 0.006845344195818059
15 6 0.006900560386787324
16 6 0.006967658529630105
17 6 0.007061658416827488
18 6 0.007175233771476552
19 6 0.017083342206573704
20 6 0.006504776985832406
21 6 0.0056499249069006385
22 6 0.007541535647810571
23 6 0.007419184093391706
24 6 0.007480118912674305
1 7 0.15646848176253197
2 7 0.15654439801473527
3 7 0.15650879679315755
4 7 0.15651213502343314
5 7 0.15652666001295285
6 7 0.1564914223709655
7 7 0.1564745481236535
8 7 0.15647242216668028
9 7 0.1564853800504469
10 7 0.15648948727936035
11 7 0.15649440607805987
12 7 0.1565850874570639
13 7 0.15649174323647624
14 7 0.1564941382720323
15 7 0.15650517193385932
16 7 0.15651741593540971
17 7 0.15653948849661115
18 7 0.1565560594567934
19 7 0.16261180237161557
20 7 0.1565554255514228
21 7 0.15660757414392845
22 7 0.15656674589035172
23 7 0.15648172430861296
24 7 0.15618927058813364
1 8 1.4887609280148904
2 8 1.546964124047409
3 8 1.5408141930445878
4 8 1.5427573963569992
5 8 1.5446854108691275
6 8 1.5532520794408384
7 8 1.5625755233068832
8 8 1.5676842230207164
9 8 1.571908438491323
10 8 1.5766702287234722
11 8 1.5815109049857656
12 8 1.5783537139172437
13 8 1.589233234045468
14 8 1.5919428592384832
15 8 1.5932487926440206
16 8 1.5943235096909079
17 8 1.5953814252504395
18 8 1.5966133804157074
19 8 0.972793802693976
20 8 1.5886385121051894
21 8 1.5816393057326854
22 8 1.6080912664241822
23 8 1.6141397178407093
24 8 1.6417031956322563
1 9 0.03992708596975547
2 9 0.039969069647171396
3 9 0.03995610421722812
4 9 0.039948990069915286
5 9 0.03994062867717846
6 9 0.03994227558385699
7 9 0.039945025733183676
8 9 0.03995269229888723
9 9 0.03995566521994584
10 9 0.039963613571257856
11 9 0.039964486169643626
12 9 0.03999359814749315
13 9 0.03997447810213295
14 9 0.03997887487262897
15 9 0.039972678670967515
16 9 0.03996747517868804
17 9 0.03994979389966344
18 9 0.03994165464511801
19 9 0.04044179256739264
20 9 0.03993117758077472
21 9 0.03993243088101389
22 9 0.03993897939783164
23 9 0.039913351436491606
24 9 0.03978263225224782
1 10 0.15380476817070612
2 10 0.15363471844160392
3 10 0.15361224568317938
4 10 0.15374768239839032
5 10 0.15392244381830553
6 10 0.15411758021159738
7 10 0.15416287448709035
8 10 0.15417905359907869
9 10 0.15415303561896124
10 10 0.1541171979015832
11 10 0.15406713524992272
12 10 0.1541119529847397
13 10 0.15397006338200447
14 10 0.15392236585800922
15 10 0.1538800006871205
16 10 0.15382881044726612
17 10 0.1537437568006946
18 10 0.15362367958039064
19 10 0.15904007620256974
20 10 0.15323652010201907
21 10 0.15310309076960707
22 10 0.15292295181644358
23 10 0.15252795542753722
24 10 0.15288335589091379
1 11 0.5365667205755748
2 11 0.417555027423879
3 11 0.44184281812992376
4 11 0.4651859478469703
5 11 0.4562250148409701
6 11 0.4924534152212302
7 11 0.4787034174864282
8 11 0.46564514473939456
9 11 0.45079384888541396
10 11 0.4424799056789573
11 11 0.4374907453495473
12 11 0.417113745253639
13 11 0.439533357058616
14 11 0.4424689089340958
15 11 0.4447606276575072
16 11 0.446772709577213
17 11 0.44588593798544746
18 11 0.44479348387245604
19 11 0.02800457217386658
20 11 0.47365031354463905
21 11 0.4704193575798675
22 11 0.4776530770532176
23 11 0.5060974029589641
24 11 0.5074324251300655
1 12 0.0028554274698361446
2 12 0.003031012919365858
3 12 0.002861301258029791
4 12 0.0026968911399215777
5 12 0.002567763793315545
6 12 0.002589334320621941
7 12 0.0026548028122452784
8 12 0.002698059050667347
9 12 0.002735464629099458
10 12 0.0027701229318272567
11 12 0.002817059653232613
12 12 0.002852551050684857
13 12 0.002860705735570921
14 12 0.0028667989553390685
15 12 0.0028419308946954717
16 12 0.0028224848202253044
17 12 0.002805266011302346
18 12 0.0027808322306296
19 12 0.0028131782242503257
20 12 0.0025115600615011236
21 12 0.0024026220926986848
22 12 0.0024484568806446044
23 12 0.0021870318071490645
24 12 0.00222373557687464
1 13 1.6236168767283075
2 13 1.628951819628107
3 13 1.6291616103073716
4 13 1.6321891634788637
5 13 1.6324254050490572
6 13 1.6462663890124292
7 13 1.6557607407152726
8 13 1.6552930111161688
9 13 1.6555687735275786
10 13 1.6619611041696434
11 13 1.6651741507104896
12 13 1.6308092824343217
13 13 1.6489762419864031
14 13 1.6651407648906187
15 13 1.6687169101919588
16 13 1.6688342975675061
17 13 1.6708864605319345
18 13 1.6504581553429798
19 13 0.9783512906366327
20 13 1.6283473527888768
21 13 1.6471883995746668
22 13 1.6765535166799443
23 13 1.679132767505884
24 13 1.7080791300257234
1 14 0.020355478940988853
2 14 0.019774467135542872
3 14 0.021411298554400188
4 14 0.020843381263758037
5 14 0.020840515780960966
6 14 0.020598586098839244
7 14 0.02073197480461736
8 14 0.020794406231273432
9 14 0.02086972939967019
10 14 0.020884548486620608
11 14 0.020888227611557952
12 14 0.020675321406699365
13 14 0.020839962954397356
14 14 0.020804588135743846
15 14 0.02076473966903844
16 14 0.02071341702608928
17 14 0.02064964205745673
18 14 0.020568342022154684
19 14 0.00037795266465673327
20 14 0.020435407760550584
21 14 0.020382958955744823
22 14 0.020440599738369758
23 14 0.020555643035640087
24 14 0.020670180537795096
1 15 0.15326027365764952
2 15 0.14986549211042366
3 15 0.1559717237685543
4 15 0.1561562856039758
5 15 0.15618606920744754
6 15 0.15613959782562825
7 15 0.1561165939394152
8 15 0.15610498371968345
9 15 0.15609401571044798
10 15 0.15606995570425417
11 15 0.15606737559429373
12 15 0.1561760593818243
13 15 0.15606408959642606
14 15 0.15606581399891747
15 15 0.15607822652718137
16 15 0.15609022109904852
17 15 0.1561103209661967
18 15 0.156122842754442
19 15 0.1624354566915144
20 15 0.1560537845927753
21 15 0.15594097542265803
22 15 0.15611246609325044
23 15 0.15600532131681977
24 15 0.15568151657574333
1 16 0.21976468988734663
2 16 0.2191870117125813
3 16 0.22037404332850935
4 16 0.22044356571271798
5 16 0.2204768498533447
6 16 0.2204126661846662
7 16 0.2203934995645762
8 16 0.22038475436240845
9 16 0.22038532713911563
10 16 0.22037702401336207
11 16 0.22037872021762514
12 16 0.22052980399929695
13 16 0.22037637681287608
14 16 0.22037796755516129
15 16 0.22039705605533036
16 16 0.22041884039547932
17 16 0.22045414689404563
18 16 0.22048072691189538
19 16 0.22928106324778197
20 16 0.22045138315121982
21 16 0.2204421277498107
22 16 0.22048804338465228
23 16 0.22034852016875153
24 16 0.21992045760814527
1 17 0.21560363689908174
2 17 0.21611403288505476
3 17 0.21608568018544375
4 17 0.21596164120106015
5 17 0.21587952081394632
6 17 0.2157188030013353
7 17 0.21571092455453714
8 17 0.2156837284952462
9 17 0.21567004293293113
10 17 0.21564392632920462
11 17 0.21561483603977577
12 17 0.21600524923738243
13 17 0.2155353058869464
14 17 0.2154881663388465
15 17 0.21545736625382594
16 17 0.21542137745066786
17 17 0.21540649785414023
18 17 0.2153761764420587
19 17 0.2246580083046299
20 17 0.21522474255050694
21 17 0.21515759573871707
22 17 0.21484565502390413
23 17 0.21446140666741215
24 17 0.21356845539786196
1 18 2.983614080757511
2 18 2.997971712199773
3 18 2.992222473957226
4 18 2.992147013964476
5 18 2.986815511329266
6 18 2.9886990584007966
7 18 2.9941523933140264
8 18 2.9953833379706767
9 18 2.9970461288354384
10 18 2.998658431340168
11 18 3.00028259497251
12 18 2.997542302981079
13 18 3.0021117441830962
14 18 3.002560708240234
15 18 3.0032553348548228
16 18 3.004541697439166
17 18 3.0076901369990168
18 18 3.011994898631801
19 18 2.686571420590843
20 18 2.9970331821995124
21 18 2.984703657042392
22 18 3.006086568021793
23 18 3.0090258230901665
24 18 3.022096231084168
1 19 3.1728913639529286
2 19 3.2158640806804493
3 19 3.202359424773158
4 19 3.1959443199989184
5 19 3.190995153222478
6 19 3.1913705555864116
7 19 3.1981167916883244
8 19 3.2003999156511926
9 19 3.2027611411827586
10 19 3.204332309240384
11 19 3.205333748773507
12 19 3.201701092449186
13 19 3.2055055566090966
14 19 3.2043568748624454
15 19 3.202461818133732
16 19 3.2004921015978676
17 19 3.1999638789677745
18 19 3.200400369078365
19 19 2.6588840254835664
20 19 3.1857036435165567
21 19 3.1789672686910424
22 19 3.2075138829237972
23 19 3.2098349009202334
24 19 3.226977263020164
1 20 2.8657466240363907
2 20 2.8645780526397386
3 20 2.8470056818813267
4 20 2.8365891682150037
5 20 2.8254084746790133
6 20 2.821847864995879
7 20 2.8313002287288502
8 20 2.8336070968008324
9 20 2.8359979116782785
10 20 2.837727560664097
11 20 2.839879626166142
12 20 2.830250721148139
13 20 2.841615428592957
14 20 2.8409829400218167
15 20 2.83904945942064
16 20 2.8362634526000847
17 20 2.8334366330722696
18 20 2.829943560131994
19 20 1.737367970876999
20 20 2.808794585836854
21 20 2.789724244528573
22 20 2.8216885479899374
23 20 2.8174723626261735
24 20 2.8281336403404316
1 21 0.0017005614116805123
2 21 0.008251781022867277
3 21 0.004485079983053364
4 21 0.01079668520320931
5 21 0.002121944917855112
6 21 0.020850621021915483
7 21 0.0191038197665383
8 21 0.011311392906974138
9 21 0.005118165013389575
10 21 0.0033889029624132316
11 21 0.003033888174709176
12 21 0.0033608162672011943
13 21 0.003264123919134443
14 21 0.0033760520527281734
15 21 0.003366550489364961
16 21 0.0032349993207867467
17 21 0.0029940171133688853
18 21 0.002878193503981219
19 21 0.011347278807241734
20 21 0.0036723890309808827
21 21 0.004741775977403995
22 21 0.010143965763413698
23 21 0.01293008352202607
24 21 0.010551295809594352
1 22 0.009703082867920099
2 22 0.0058617598036483365
3 22 0.004923125522344307
4 22 0.0042606282650872185
5 22 0.002534997486718371
6 22 0.0011286398870404835
7 22 0.00043046242478572694
8 22 0.002843208196609215
9 22 0.0029258151619575568
10 22 0.001744261959655491
11 22 0.001298163711497713
12 22 0.0018399748729285292
13 22 0.0017530235674159123
14 22 0.0019243268773156963
15 22 0.0018577750604842347
16 22 0.0017062454024636686
17 22 0.001777822381195282
18 22 0.002203489754225574
19 22 0.1006850725835943
20 22 0.0038911606717546565
21 22 0.004386045493004254
22 22 0.014289015283620143
23 22 0.016919538085133023
24 22 0.019843597658971257
1 23 1.2790506715034602
2 23 1.3174659605526648
3 23 1.3416439867043213
4 23 1.2386340686897561
5 23 1.2817051950029796
6 23 1.1973141436534662
7 23 1.1709213983896694
8 23 1.1704675513741662
9 23 1.173472097496064
10 23 1.168358080439798
11 23 1.1774169735635487
12 23 1.1731290013650342
13 23 1.1730306001230362
14 23 1.1716335762181216
15 23 1.1682082281956991
16 23 1.1619923726539032
17 23 1.1664743201104526
18 23 1.1700497966479844
19 23 0.558046949925386
20 23 1.1636551807926678
21 23 1.1577356019844427
22 23 1.1641639833138215
23 23 1.1463205558311316
24 23 1.155743474060871
1 24 0.542861613923003
2 24 0.47313335451737387
3 24 0.47778531152844805
4 24 0.490380009790357
5 24 0.4816636676974105
6 24 0.4951809190026022
7 24 0.4919817683335219
8 24 0.4885383975833598
9 24 0.48307611668842815
10 24 0.4803292161111096
11 24 0.4766379741783399
12 24 0.4712400009951323
13 24 0.474186953480664
14 24 0.47417579278749805
15 24 0.47258902309510364
16 24 0.4721567294118547
17 24 0.4690441885059613
18 24 0.46761580739695996
19 24 0.11202873851246986
20 24 0.4736573296362576
21 24 0.476364457708298
22 24 0.46770052107378074
23 24 0.4749824211724294
24 24 0.4658074141088457
1 25 0.11860744668601098
2 25 0.08932881345193433
3 25 0.09102911544390757
4 25 0.09418725031328856
5 25 0.09301028469367001
6 25 0.09778734201404138
7 25 0.095680364242966
8 25 0.09194440230334244
9 25 0.08820174706133388
10 25 0.08500819689172046
11 25 0.0828513551756509
12 25 0.08042675163222057
13 25 0.08003426830538762
14 25 0.07895565387547343
15 25 0.07852466698013916
16 25 0.07793995871871195
17 25 0.07764874330277904
18 25 0.07750407069229226
19 25 0.02812652440394542
20 25 0.08157561413911085
21 25 0.08423584447190735
22 25 0.07476312838185217
23 25 0.0773806933865615
24 25 0.08012881259059035
1 26 0.09256343635283248
2 26 0.08210873971131005
3 26 0.08580056923040713
4 26 0.08930384162428062
5 26 0.09097837122825059
6 26 0.09478019526658787
7 26 0.09305685478057413
8 26 0.09205794999637273
9 26 0.0905028926050424
10 26 0.08879705188058429
11 26 0.08733669326396942
12 26 0.0855656462274279
13 26 0.08596385479221613
14 26 0.08586350274948362
15 26 0.08575561122109665
16 26 0.08567944100487224
17 26 0.0853508992724974
18 26 0.08498398480049385
19 26 0.006084800113194011
20 26 0.08828411822957416
21 26 0.09128771646700384
22 26 0.08497507850192143
23 26 0.08509144545524117
24 26 0.08069173475443225
1 27 0.005941783196780994
2 27 0.005825118819295055
3 27 0.00555106991608683
4 27 0.005446388478398831
5 27 0.005335906605063124
6 27 0.005412932721918897
7 27 0.005547990680142238
8 27 0.005558192772546626
9 27 0.005570397016863776
10 27 0.005554608621049747
11 27 0.005580661344923183
12 27 0.005581714274550537
13 27 0.005552592066400873
14 27 0.005495531050558109
15 27 0.005451012190583389
16 27 0.005405583057302167
17 27 0.005335349776539489
18 27 0.005294802855623873
19 27 0.005376508898868121
20 27 0.005049686680545059
21 27 0.00483462504049303
22 27 0.004873108902797458
23 27 0.00442832067586553
24 27 0.00485120223419152
1 28 0.00447790788565805
2 28 0.006384841216184656
3 28 0.004778224970655165
4 28 0.0033410745221187366
5 28 0.0023835145900579224
6 28 0.0011594620928658816
7 28 0.0009304729225743102
8 28 0.0004149688896408765
9 28 0.0001309893718210997
10 28 0.00036156802085618445
11 28 0.0003976355651307273
12 28 0.0004442830125452879
13 28 0.00041509802976524846
14 28 0.00035471943913378823
15 28 0.00019444597266438102
16 28 1.5513548232481966e-5
17 28 0.00034947589142642066
18 28 0.0006365622252091363
19 28 0.047438516289414104
20 28 0.000765463652551146
21 28 0.001338361348638184
22 28 0.0020207382053669676
23 28 0.0014339523645343633
24 28 0.00035999538656739105
1 29 1.5372613090643101
2 29 1.4982532286307515
3 29 1.6062439234419632
4 29 1.6180043182381008
5 29 1.619682315316986
6 29 1.638358993380638
7 29 1.6514308339886234
8 29 1.6489706687647199
9 29 1.6493544823696977
10 29 1.658879230568412
11 29 1.6615437746568387
12 29 1.6239435551225918
13 29 1.6459959691321562
14 29 1.6630358365652844
15 29 1.6673827827297363
16 29 1.6686527095378578
17 29 1.6717485874902356
18 29 1.6597967243960432
19 29 1.0012808619519642
20 29 1.6526704551691505
21 29 1.6691888780779418
22 29 1.7025514451930164
23 29 1.7193542315809487
24 29 1.7612877626917245
1 30 0.8555062891325075
2 30 0.7522387014010897
3 30 0.7716827861185633
4 30 0.7988433431850462
5 30 0.7890054901391779
6 30 0.8137983358593607
7 30 0.8100999486961915
8 30 0.8053620157659055
9 30 0.7986499773974353
10 30 0.7946514891759562
11 30 0.7905098334112437
12 30 0.7804857688461115
13 30 0.787092983150552
14 30 0.7858951360218166
15 30 0.7834885877934733
16 30 0.7804134184944572
17 30 0.7744247379336532
18 30 0.7690395695366214
19 30 0.0757945892745686
20 30 0.7813074664678344
21 30 0.786635547969746
22 30 0.7581022492309295
23 30 0.7684958585420375
24 30 0.7545109860250816
1 31 0.22055413885259934
2 31 0.22071306107503588
3 31 0.2206454621006031
4 31 0.2206304204293375
5 31 0.22066034178827468
6 31 0.22058590831158015
7 31 0.22057134965451722
8 31 0.22056782450939819
9 31 0.22057727307064268
10 31 0.2205830349113707
11 31 0.2205822219363378
12 31 0.22072920495547416
13 31 0.22056799448463218
14 31 0.22056445355361426
15 31 0.2205755992718056
16 31 0.22059349758368324
17 31 0.22062158328942919
18 31 0.22064715007812927
19 31 0.22943362955881053
20 31 0.2206451268770798
21 31 0.22072656186536596
22 31 0.22060888819609953
23 31 0.2204468374333166
24 31 0.21980451255497235
1 32 1.9195978424722804
2 32 1.8726204586630426
3 32 1.8723383409344148
4 32 1.8681265602445833
5 32 1.8644416785214342
6 32 1.86899445754591
7 32 1.8707294393803466
8 32 1.8699952994580382
9 32 1.8713313267725376
10 32 1.8691936781400196
11 32 1.8690797201220095
12 32 1.8565727118203679
13 32 1.8675196657369781
14 32 1.8650489389040792
15 32 1.86292964355603
16 32 1.8575830247774876
17 32 1.8528965416002379
18 32 1.8458477035375482
19 32 1.0025204545486042
20 32 1.8407439549911098
21 32 1.8347406460649118
22 32 1.834808980770207
23 32 1.84857314651987
24 32 1.881146912381375
1 33 0.09260679612751047
2 33 0.09025189221837909
3 33 0.09470048413372534
4 33 0.09429366029553082
5 33 0.09409556399114843
6 33 0.09424852181718468
7 33 0.09445209373225011
8 33 0.09444724778232957
9 33 0.0944391437573722
10 33 0.0943301889942281
11 33 0.09425805812661023
12 33 0.0942393251658013
13 33 0.09412803858074145
14 33 0.09407337364332585
15 33 0.09404807978891255
16 33 0.09400480319826177
17 33 0.0939774101830026
18 33 0.0938942224497093
19 33 0.09742128573390282
20 33 0.09366566927179587
21 33 0.09661173659568134
22 33 0.09390990097852636
23 33 0.09422938012437287
24 33 0.09454175929706396


==> include/ErrorMatrixData_SOCP_McCormick_BT.dat <==
1 1 0.003016655429097348
2 1 0.002107961677427994
3 1 0.005045437727779323
4 1 0.009356481375984771
5 1 0.017621084968650003
6 1 0.028624332624532123
7 1 0.045533620004619024
8 1 0.06164094829530953
9 1 0.06826412122261338
10 1 0.061908782358957914
11 1 0.029749270814565243
12 1 0.012234189019432407
13 1 0.005687197336761152
14 1 0.00454030049719556
15 1 0.004945828499206328
16 1 0.004081873361960753
17 1 0.0022725169243358323
18 1 0.011363238576185708
19 1 0.001345836478688689
20 1 0.010895635296526152
21 1 0.009767645583319329
22 1 0.013466518075755829
23 1 0.06349556666694411
24 1 0.13228211137899493
1 2 0.006275271749714761
2 2 0.00462940922890831
3 2 0.0007704301545086167
4 2 0.003247021291826302
5 2 0.007831247788002704
6 2 0.01107931935625528
7 2 0.014716967467009567
8 2 0.01844605534446475
9 2 0.026341793884075093
10 2 0.025625518954959903
11 2 0.01040429675846788
12 2 0.0032615066115797564
13 2 0.0009703387437198785
14 2 0.0012846843748186565
15 2 0.001535347693364164
16 2 0.003938098197763251
17 2 0.002408221654347731
18 2 0.008466103004841408
19 2 0.013765031309636466
20 2 0.005622132232435906
21 2 0.0038372119324405762
22 2 0.007134631550686832
23 2 0.025764934270085416
24 2 0.019881603409290127
1 3 1.0627170405704043
2 3 0.6810437412684384
3 3 1.1030289142925531
4 3 1.0410124887791623
5 3 1.0322381366724693
6 3 1.0227892399482532
7 3 1.0209471150945628
8 3 1.0216020078692922
9 3 1.0298341812547065
10 3 1.0345015084912568
11 3 1.012491448262908
12 3 1.0013985111606085
13 3 1.0075585407809764
14 3 0.9742242694513433
15 3 0.9307183660683086
16 3 0.9558176456895665
17 3 0.6338314833622527
18 3 0.2394696939374248
19 3 0.08209579601076178
20 3 0.8712951270630249
21 3 0.4704883730207867
22 3 0.5577653382077835
23 3 1.2889435869039747
24 3 1.0434327065577704
1 4 0.16740575337192595
2 4 0.16789817517888792
3 4 0.1676817337401319
4 4 0.16798965834947094
5 4 0.1675207987561289
6 4 0.16741910747689587
7 4 0.16702909392563917
8 4 0.16684764768893867
9 4 0.16630238614098924
10 4 0.16553998049602825
11 4 0.16451190063242302
12 4 0.16397426353779654
13 4 0.16299561076775113
14 4 0.1622500195655931
15 4 0.16164962516305073
16 4 0.16008674683626326
17 4 0.15422324874059268
18 4 0.13914359420710043
19 4 0.1605391678683503
20 4 0.16193519039981905
21 4 0.1618977428220403
22 4 0.16138629099440918
23 4 0.15848337865722342
24 4 0.15203333362777063
1 5 0.007998568680626095
2 5 0.009358237915516487
3 5 0.00708049864326199
4 5 0.006192623511171558
5 5 0.005749414938782893
6 5 0.005581205352684693
7 5 0.005553530365624004
8 5 0.005527513346242019
9 5 0.005406776654816925
10 5 0.005038463985630681
11 5 0.0058129993312634465
12 5 0.00555038497630278
13 5 0.006158689043620491
14 5 0.005549386276885393
15 5 0.005178448374236089
16 5 0.00758238283122159
17 5 0.011555576133928103
18 5 0.0430156081053239
19 5 0.07826031279100187
20 5 0.000197273181119062
21 5 0.00156443639752879
22 5 0.005800748405655143
23 5 0.029871907896063643
24 5 0.07269292367126567
1 6 0.008343160769596736
2 6 0.009415340314111398
3 6 0.00695730375422432
4 6 0.005994320551293786
5 6 0.005398188934406578
6 6 0.005107796307004087
7 6 0.005144380374794144
8 6 0.005142905196161784
9 6 0.004874182686515516
10 6 0.004425475710057025
11 6 0.005021375381111692
12 6 0.004877022535930697
13 6 0.00544190707573855
14 6 0.004738297269146097
15 6 0.004196837517606911
16 6 0.006322020154674535
17 6 0.0006153503221679735
18 6 0.017602225976185437
19 6 0.008055136311878486
20 6 0.0008035393452633377
21 6 0.002143784471413057
22 6 0.0060845465843859525
23 6 0.031013595163043584
24 6 0.060488274875835746
1 7 0.1672465303324413
2 7 0.16636490343730656
3 7 0.16589044521738175
4 7 0.16532031920734677
5 7 0.1647818714490903
6 7 0.16427523175115244
7 7 0.16382596143715628
8 7 0.16339743298204526
9 7 0.16289418594936914
10 7 0.16245819644643986
11 7 0.1619284982542216
12 7 0.16134325399151123
13 7 0.16075623049663698
14 7 0.16013947946857962
15 7 0.15954449566209494
16 7 0.15847058944264597
17 7 0.15307901367574958
18 7 0.14122497941904583
19 7 0.15937338287757533
20 7 0.14613973783498554
21 7 0.14230339232206843
22 7 0.1280663906610884
23 7 0.0798007356187036
24 7 0.054591612291143475
1 8 0.980363840453464
2 8 0.8967592943760758
3 8 0.8625760067775646
4 8 0.8313839338188274
5 8 0.8122123879149434
6 8 0.7968858972660107
7 8 0.7833234574815995
8 8 0.7690443989240416
9 8 0.7628484615895925
10 8 0.7518575959707194
11 8 0.7393467019736883
12 8 0.7170603492725459
13 8 0.7036783305196177
14 8 0.6926470228562923
15 8 0.6819101466992874
16 8 0.6697889751890064
17 8 0.6510177987455649
18 8 0.6013573638529823
19 8 0.648624316871778
20 8 0.627310817822064
21 8 0.5969214569250894
22 8 0.5510417826748364
23 8 0.4543352582272501
24 8 0.38451303389771796
1 9 0.051926829747969805
2 9 0.05170750706621305
3 9 0.05159844809877734
4 9 0.0514858385864794
5 9 0.05137893398029944
6 9 0.051281345798928235
7 9 0.05119252542786798
8 9 0.05111172241490411
9 9 0.05104268685263774
10 9 0.050970509342194215
11 9 0.050883770331383665
12 9 0.05077774457957254
13 9 0.05064943315960621
14 9 0.050522804726421844
15 9 0.05040628771954289
16 9 0.05016737197435012
17 9 0.048694465262082126
18 9 0.04502878758677503
19 9 0.051158727200960846
20 9 0.04979773125326825
21 9 0.047873596665624046
22 9 0.04496630979778998
23 9 0.03665936130069078
24 9 0.027433119553652727
1 10 0.15648207055484892
2 10 0.1535290795041884
3 10 0.15639477481867997
4 10 0.15708617937119093
5 10 0.15674483139410839
6 10 0.15626103248259768
7 10 0.15568191363909042
8 10 0.1552300738443948
9 10 0.15494519879554997
10 10 0.1544219042546785
11 10 0.1536045140832479
12 10 0.15268805154138695
13 10 0.1516754021228917
14 10 0.15056300232100545
15 10 0.1493823798802598
16 10 0.14616103588318458
17 10 0.13750828172626603
18 10 0.12579802737075935
19 10 0.12644834702889773
20 10 0.023070427306037533
21 10 0.03943424448338645
22 10 0.016242748034633436
23 10 0.10565432253328116
24 10 0.10598182006072827
1 11 0.0178334410153147
2 11 0.01642555535610063
3 11 0.01442068148406056
4 11 0.02370433701175506
5 11 0.02985536586969645
6 11 0.03641080349481851
7 11 0.037290730261595795
8 11 0.03718041513545772
9 11 0.03877503825245204
10 11 0.03965761659809325
11 11 0.026202566534445748
12 11 0.014644871316037311
13 11 0.006321378622344109
14 11 0.0022006719475083925
15 11 0.005424262485381082
16 11 0.016163302967100557
17 11 0.02653541803871648
18 11 0.0013263921531156964
19 11 0.07202075552563747
20 11 0.0755357527824761
21 11 0.0908827970420916
22 11 0.14796509480226333
23 11 0.3292235859732352
24 11 0.826880620724721
1 12 0.0005235772796592514
2 12 0.0022157085605907373
3 12 0.005176486956304585
4 12 0.004873105788799913
5 12 0.005302443703421089
6 12 0.005518883341589238
7 12 0.0055373968600591385
8 12 0.005364576859621235
9 12 0.0049322081949982055
10 12 0.004704303972883548
11 12 0.005024841668137017
12 12 0.005429877953975981
13 12 0.005880654780585606
14 12 0.00599928019037296
15 12 0.006489985780874924
16 12 0.007356694112031707
17 12 0.008123319977533721
18 12 0.00272616468815097
19 12 0.013045160816974766
20 12 0.010184150351055188
21 12 0.01828216005967736
22 12 0.01535604767817559
23 12 0.018606743594886566
24 12 0.024428176977680544
1 13 1.0293105172479557
2 13 1.0149936091869902
3 13 0.995213158754104
4 13 0.9750903662323004
5 13 0.9532646195476088
6 13 0.9288853540840449
7 13 0.9108980213632145
8 13 0.8957971145399524
9 13 0.8851495947952797
10 13 0.8752343543035591
11 13 0.8515331673387597
12 13 0.8599253912745994
13 13 0.8336821960694112
14 13 0.8017677282132181
15 13 0.7860865033255522
16 13 0.7802851376404049
17 13 0.7276524527238365
18 13 0.661237167301614
19 13 0.7745876855651596
20 13 0.6986322168351978
21 13 0.6663854184776709
22 13 0.6120668516375953
23 13 0.4037411342491736
24 13 0.43012392708680475
1 14 0.004895031277336592
2 14 0.004886481145389199
3 14 0.004856154435278204
4 14 0.004860993885944187
5 14 0.0049022418799059
6 14 0.004871731646836852
7 14 0.004827496849638124
8 14 0.004758800945714292
9 14 0.004759088553821067
10 14 0.004747865779880789
11 14 0.0049101628058772495
12 14 0.004937560467975943
13 14 0.004958614179092102
14 14 0.004991066338339789
15 14 0.005036966697206213
16 14 0.0051289949252026346
17 14 0.005123665505413488
18 14 0.004545803553539313
19 14 0.0001944845626528635
20 14 0.005233203980712919
21 14 0.005613349700545833
22 14 0.005898409472796906
23 14 0.0058874820512364034
24 14 0.0046244924017788125
1 15 0.14822362835948164
2 15 0.14839442176662027
3 15 0.1481563228199976
4 15 0.1477569134390982
5 15 0.14738734729454311
6 15 0.1471248944255974
7 15 0.14686952822062857
8 15 0.1465415044756696
9 15 0.14621863493887644
10 15 0.14581787669823454
11 15 0.144397045227172
12 15 0.14496693440702274
13 15 0.14443618577845738
14 15 0.1440893219202613
15 15 0.14366602247255697
16 15 0.14255059613238702
17 15 0.13475323385646248
18 15 0.12813004260933827
19 15 0.16012212558021582
20 15 0.15327692167582935
21 15 0.15242908789141787
22 15 0.15378373208601062
23 15 0.1485476547254633
24 15 0.1350163747964598
1 16 0.23221993157231874
2 16 0.23113422571082198
3 16 0.23044669491813988
4 16 0.22967542408538277
5 16 0.22894426631783005
6 16 0.22824865911674677
7 16 0.22758268853007863
8 16 0.22694213235241467
9 16 0.226510734354641
10 16 0.22586929771574088
11 16 0.2252257587323315
12 16 0.22450495138529064
13 16 0.22409196573940587
14 16 0.22374584803515032
15 16 0.2235759928582463
16 16 0.22270009386806347
17 16 0.21565944792749148
18 16 0.19003819741813102
19 16 0.22662786165677887
20 16 0.22515372721201507
21 16 0.22559008188463409
22 16 0.22459283359604862
23 16 0.21850284077948595
24 16 0.19151010397305848
1 17 0.18183232708445612
2 17 0.19914605268732424
3 17 0.2025429546862535
4 17 0.21877148845080813
5 17 0.21998904954826673
6 17 0.2206955471498905
7 17 0.2208728777299575
8 17 0.2208288137543732
9 17 0.2206567968713876
10 17 0.21930184659309554
11 17 0.21761365455678783
12 17 0.216336813791056
13 17 0.2231897206521799
14 17 0.22441934765747998
15 17 0.224829342875659
16 17 0.22385512776448718
17 17 0.21737420214469785
18 17 0.20028150850339344
19 17 0.04454280866812141
20 17 0.18803870586225585
21 17 0.21231208876901378
22 17 0.21097024927189514
23 17 0.15120042595821553
24 17 0.14090956667382504
1 18 1.1516718228663732
2 18 1.106349897865345
3 18 1.2025628144522527
4 18 1.19618977882811
5 18 1.1914493601389236
6 18 1.1874682727988608
7 18 1.1852009347489438
8 18 1.1826245780510534
9 18 1.1773089334476223
10 18 1.1679462596178618
11 18 1.156253954080749
12 18 1.15207301679714
13 18 1.1511369954952306
14 18 1.1507008827730338
15 18 1.1499301192748252
16 18 1.069666473376007
17 18 0.9270226694476904
18 18 1.0056277706421268
19 18 1.451145627404542
20 18 1.016364221205376
21 18 1.0719088468236249
22 18 1.0193576940085107
23 18 0.8941454636042097
24 18 0.011331804240314491
1 19 1.258766384764038
2 19 1.3045183390164141
3 19 1.3724634658736243
4 19 1.3774288196727447
5 19 1.3723896394159856
6 19 1.3670243970115012
7 19 1.3636632788552263
8 19 1.3609720821906648
9 19 1.3561074385040386
10 19 1.3463253823967667
11 19 1.3326572965567105
12 19 1.3233471633045408
13 19 1.3166451739453495
14 19 1.3137202139168263
15 19 1.3125212058167992
16 19 1.258681598464613
17 19 1.0568413417636955
18 19 1.0682899566794095
19 19 1.2826608384753473
20 19 1.1901134565614546
21 19 1.252985443412168
22 19 1.2106174758096935
23 19 1.101044738089345
24 19 0.026226936143186615
1 20 0.1966953261430064
2 20 0.19501257800796243
3 20 0.19439500070859655
4 20 0.1934740433860154
5 20 0.1932904745428218
6 20 0.19251117170382157
7 20 0.1922398211053654
8 20 0.19186574373813678
9 20 0.19020933739761517
10 20 0.1895998858674868
11 20 0.1890085640894986
12 20 0.1883675821083753
13 20 0.18741917381732565
14 20 0.18645949873484574
15 20 0.1853145097193176
16 20 0.18372035442550658
17 20 0.1738406469024892
18 20 0.15431657812370633
19 20 0.18499246782826545
20 20 0.1988969038673771
21 20 0.20326891525301602
22 20 0.23633423937608175
23 20 0.3618344918635511
24 20 0.04664264368405974
1 21 0.01929272442270924
2 21 0.03748936327254482
3 21 0.014294980928379886
4 21 0.021133221902533306
5 21 0.029300179958921424
6 21 0.03361014610946955
7 21 0.037398443810054305
8 21 0.040995176017773804
9 21 0.046059844278856676
10 21 0.044454103561755165
11 21 0.030191600661984452
12 21 0.02099247561134643
13 21 0.012683286879406896
14 21 0.015803123701542132
15 21 0.01898969713601928
16 21 0.021854125069396435
17 21 0.020622927259286605
18 21 0.04864894491871041
19 21 0.02697450038924165
20 21 0.02450794201593265
21 21 0.008522920385850119
22 21 0.011817367840398774
23 21 0.04592740395331196
24 21 0.5268626563294836
1 22 0.5906629069336455
2 22 0.27869465068578014
3 22 0.3769936842931543
4 22 0.30955919600960624
5 22 0.30206915126442735
6 22 0.29397423526740796
7 22 0.2875919613459703
8 22 0.28510918642837346
9 22 0.2860962570700438
10 22 0.2917754162800352
11 22 0.2905662668800659
12 22 0.28889650419918333
13 22 0.26474323025042157
14 22 0.24645652548488983
15 22 0.23275076694021468
16 22 0.34966145453357744
17 22 0.06213409214780041
18 22 0.009473532469489676
19 22 0.02392669658748703
20 22 0.15257563885343584
21 22 0.017624538892411445
22 22 0.026574926348730044
23 22 0.14544737552862852
24 22 0.44379406175692127
1 23 0.4378572441731454
2 23 0.43689939787395393
3 23 0.33081555111234406
4 23 0.3313790474662668
5 23 0.3227222773409677
6 23 0.32245521889513973
7 23 0.3172900642902159
8 23 0.3123942863892468
9 23 0.31252256070341056
10 23 0.31744340780472546
11 23 0.3295087233227352
12 23 0.324374151407145
13 23 0.31755399342809176
14 23 0.30293327142576865
15 23 0.3037811562885335
16 23 0.33142698080814936
17 23 0.7463700455002726
18 23 0.7444978999471545
19 23 0.01111774707144031
20 23 0.5359102750734106
21 23 0.447024321200334
22 23 0.5644604433233802
23 23 0.8756393341773927
24 23 0.7420938368206885
1 24 0.4934419722317138
2 24 0.41955361572764566
3 24 0.7298870461372226
4 24 0.6915424574902782
5 24 0.6780996715203497
6 24 0.670268939493945
7 24 0.6626168377430486
8 24 0.6547177018463384
9 24 0.6465433781768295
10 24 0.6506076731821664
11 24 0.66593787820483
12 24 0.6751248137820427
13 24 0.6866941933003073
14 24 0.6739797825190192
15 24 0.6597230782266227
16 24 0.6631151929529404
17 24 0.405799085667928
18 24 0.3452350555302052
19 24 0.07019406869522593
20 24 0.5260919949402763
21 24 0.3404407770861804
22 24 0.32694063653145566
23 24 0.44387940438413753
24 24 0.2792441976247563
1 25 0.9118546353857198
2 25 0.5024410485235478
3 25 0.10926854521192064
4 25 0.06874673173920465
5 25 0.06302190674238906
6 25 0.06060549195826015
7 25 0.05920279988164878
8 25 0.05910399692301427
9 25 0.06019666847174976
10 25 0.06140026234456275
11 25 0.056371674563432284
12 25 0.06223804070149774
13 25 0.05795271551538317
14 25 0.07210889839012413
15 25 0.08944720606585199
16 25 0.26052579126384623
17 25 0.31351305145916175
18 25 0.16953327285714814
19 25 0.0654286853242193
20 25 0.06162149945108342
21 25 0.015493988091891397
22 25 0.014915030190145728
23 25 0.2752860512692631
24 25 0.12554501573371168
1 26 0.03813898285837658
2 26 0.05390226275325527
3 26 0.02034063762027416
4 26 0.0173564633548553
5 26 0.01688655732647293
6 26 0.016307011214962586
7 26 0.015373614588410689
8 26 0.014617392093030146
9 26 0.013792804392549929
10 26 0.014670425205290494
11 26 0.014064373358504412
12 26 0.01289165599685016
13 26 0.011440726516120936
14 26 0.014561065624956626
15 26 0.01703434137839288
16 26 0.020207769510112605
17 26 0.34452997737960467
18 26 0.019214810901248214
19 26 0.01686434430967676
20 26 0.028917193954961506
21 26 0.008375810204017009
22 26 0.00819488849700134
23 26 0.14305805902897684
24 26 0.4864252404115421
1 27 0.009417876549366553
2 27 0.00747190665916915
3 27 0.009341500827634235
4 27 0.008652065748293377
5 27 0.007779147162203206
6 27 0.006895178208360515
7 27 0.00633944175283588
8 27 0.005916473453913837
9 27 0.0058763061477798174
10 27 0.005031890579119527
11 27 0.005433867664175158
12 27 0.005106295985982341
13 27 0.00519116919211773
14 27 0.005248835549682324
15 27 0.005299597803474058
16 27 0.005268820780123657
17 27 0.005366417119419299
18 27 0.005254764368639524
19 27 0.008227912581531674
20 27 0.009297217207997803
21 27 0.010168078760314683
22 27 0.009448847143994063
23 27 0.012700331832896865
24 27 0.027612030414086844
1 28 0.0068584046008697275
2 28 0.0075339366214082215
3 28 0.005036255221064545
4 28 0.0032736345434318803
5 28 0.0020141176643690972
6 28 0.0011571897891657912
7 28 0.0002270478517241159
8 28 0.001105736875121499
9 28 0.0032822945651378443
10 28 0.004150169210791921
11 28 0.0008632782229480718
12 28 0.0019922021630720543
13 28 0.0039667102747997784
14 28 0.0035311647596658613
15 28 0.003482904824931188
16 28 0.006262549833242037
17 28 0.0049358099856013915
18 28 0.026965885043837456
19 28 0.054832705668140524
20 28 0.0029862262829647435
21 28 0.005447603180984251
22 28 0.013027263010661594
23 28 0.07535724351802431
24 28 0.26258307856249075
1 29 0.9547072441993829
2 29 0.9486112077889294
3 29 0.944476799209482
4 29 0.9413334842554003
5 29 0.9348029104881785
6 29 0.9336328310565674
7 29 0.9300467109614512
8 29 0.9294839744477298
9 29 0.91296149093013
10 29 0.915928861584373
11 29 0.9010644017215679
12 29 0.9230921127904492
13 29 0.9052727369488602
14 29 0.8934648558481535
15 29 0.8888557316471833
16 29 0.8930789967019372
17 29 0.829403788756116
18 29 0.7649770182333108
19 29 0.8097040796127521
20 29 0.8445788352766356
21 29 0.7782061737868139
22 29 0.2583130352179067
23 29 0.6661976992207594
24 29 0.9576579423414492
1 30 0.39494518588874483
2 30 0.31901860086361516
3 30 0.6966157060037069
4 30 0.6812484578907354
5 30 0.6771502366779382
6 30 0.6745377001265449
7 30 0.6712929333444781
8 30 0.6682104573114738
9 30 0.6668947642509171
10 30 0.6647978175585166
11 30 0.6669782060250794
12 30 0.6659705853463269
13 30 0.671899955518677
14 30 0.6586202843523867
15 30 0.6411897715139865
16 30 0.6266785197839657
17 30 0.3505825819661304
18 30 0.11785162020173301
19 30 0.2290571010100392
20 30 0.5461529095874462
21 30 0.32411670787887503
22 30 0.30680893442872914
23 30 0.42974319671334893
24 30 0.28128882085769624
1 31 0.23333307903153822
2 31 0.23157382312587171
3 31 0.23085816733157974
4 31 0.22951898996109796
5 31 0.22825180995628067
6 31 0.22702854973902473
7 31 0.22590286574369195
8 31 0.2248501728270665
9 31 0.22375982393227448
10 31 0.22251973132375172
11 31 0.22135922101039043
12 31 0.22000373484013389
13 31 0.21892154441768438
14 31 0.21805613863336526
15 31 0.21728479070357062
16 31 0.2158858238904245
17 31 0.20877156262057847
18 31 0.1863875656910744
19 31 0.21192722572708342
20 31 0.20058154490384564
21 31 0.2032670360100573
22 31 0.20386828251412892
23 31 0.17793080438475073
24 31 0.08350671028752964
1 32 0.851783303915178
2 32 0.824439581531455
3 32 0.8105955155648223
4 32 0.8003186068794093
5 32 0.7840481267124485
6 32 0.7785785845792323
7 32 0.7716404169264373
8 32 0.7644127572035917
9 32 0.7667681338855895
10 32 0.7601499044526776
11 32 0.7529368467502966
12 32 0.7439549768584335
13 32 0.7277229278036672
14 32 0.7217976800724875
15 32 0.7161882324369181
16 32 0.7057434724669462
17 32 0.666972859758502
18 32 0.5935386980349577
19 32 0.8101208076716142
20 32 0.6920901952269614
21 32 0.6753206435241927
22 32 0.6358740408486028
23 32 0.48059286897065984
24 32 0.44431156651070225
1 33 0.12118137864935952
2 33 0.11689907199184205
3 33 0.1152655176493762
4 33 0.11060727483246671
5 33 0.10899153341259499
6 33 0.10772826308526723
7 33 0.10676293811768695
8 33 0.10614601959600786
9 33 0.10602916201218393
10 33 0.10586277511045536
11 33 0.10560503551272907
12 33 0.10528712496407461
13 33 0.10507983463070358
14 33 0.10498185277111377
15 33 0.10493130263003622
16 33 0.1047090191353138
17 33 0.10259168472722494
18 33 0.09305924333734872
19 33 0.11508663688235811
20 33 0.09528124391516908
21 33 0.09237534202569908
22 33 0.09894046344417345
23 33 0.114770377394433
24 33 0.05746003432688199

